Trust Me If You Can: Trusted Transformation Between (JSON) Schemas to Support Global Authentication of Education Credentials

Recruiters and institutions around the world struggle with the verification of diplomas issued in a diverse and global education setting. Firstly, it is a nontrivial problem to identify bogus institutions selling education credentials. While institutions are often accredited by qualified authorities on a regional level, there is no global authority fulfilling this task. Secondly, many different data schemas are used to encode education credentials, which represents a considerable challenge to automated processing. Consequently, significant manual effort is required to verify credentials. In this paper, we tackle these challenges by introducing a decentralized and open system to automatically verify the legitimacy of issuers and interpret credentials in unknown schemas. We do so by enabling participants to publish transformation information, which enables verifiers to transform credentials into their preferred schema. Due to the lack of a global root of trust, we utilize a distributed ledger to build a decentralized web of trust, which verifiers can query to gather information on the trustworthiness of issuing institutions and to establish trust in transformation information. Going beyond diploma fraud, our system can be generalized to tackle the generalized problem for other domains lacking a root of trust and agreements on data schemas.

==> figures/gas/export-AvgGasPrice.csv <==
"Date(UTC)","UnixTimeStamp","Value (Wei)"
"7/30/2015","1438214400","0"
"7/31/2015","1438300800","0"
"8/1/2015","1438387200","0"
"8/2/2015","1438473600","0"
"8/3/2015","1438560000","0"
"8/4/2015","1438646400","0"
"8/5/2015","1438732800","0"
"8/6/2015","1438819200","0"
"8/7/2015","1438905600","604684154870"
"8/8/2015","1438992000","322713574989"
"8/9/2015","1439078400","475467129048"
"8/10/2015","1439164800","421654904254"
"8/11/2015","1439251200","77838819162"
"8/12/2015","1439337600","444902379011"
"8/13/2015","1439424000","268683475202"
"8/14/2015","1439510400","193455494453"
"8/15/2015","1439596800","144368937208"
"8/16/2015","1439683200","120940093311"
"8/17/2015","1439769600","132149993345"
"8/18/2015","1439856000","146513014268"
"8/19/2015","1439942400","194583349948"
"8/20/2015","1440028800","99011782801"
"8/21/2015","1440115200","79543407701"
"8/22/2015","1440201600","552841333007"
"8/23/2015","1440288000","73439482806"
"8/24/2015","1440374400","92409814705"
"8/25/2015","1440460800","76432335617"
"8/26/2015","1440547200","60481160549"
"8/27/2015","1440633600","59307091958"
"8/28/2015","1440720000","92879907335"
"8/29/2015","1440806400","56211090684"
"8/30/2015","1440892800","55155494457"
"8/31/2015","1440979200","58423521569"
"9/1/2015","1441065600","56671549652"
"9/2/2015","1441152000","59243651401"
"9/3/2015","1441238400","55051483461"
"9/4/2015","1441324800","58779015464"
"9/5/2015","1441411200","54768144366"
"9/6/2015","1441497600","55089818552"
"9/7/2015","1441584000","53594260637"
"9/8/2015","1441670400","64932639811"
"9/9/2015","1441756800","53779997784"
"9/10/2015","1441843200","54630657670"
"9/11/2015","1441929600","55713802958"
"9/12/2015","1442016000","61830202468"
"9/13/2015","1442102400","52313524792"
"9/14/2015","1442188800","53772389657"
"9/15/2015","1442275200","53191101494"
"9/16/2015","1442361600","111518559318"
"9/17/2015","1442448000","55637920883"
"9/18/2015","1442534400","55703151966"
"9/19/2015","1442620800","51639660974"
"9/20/2015","1442707200","52910345407"
"9/21/2015","1442793600","51171380285"
"9/22/2015","1442880000","51465441496"
"9/23/2015","1442966400","51732832046"
"9/24/2015","1443052800","54262646753"
"9/25/2015","1443139200","52300197415"
"9/26/2015","1443225600","55315658061"
"9/27/2015","1443312000","51025979902"
"9/28/2015","1443398400","52683661382"
"9/29/2015","1443484800","55437141860"
"9/30/2015","1443571200","51461473059"
"10/1/2015","1443657600","51474669294"
"10/2/2015","1443744000","52567714347"
"10/3/2015","1443830400","52502578427"
"10/4/2015","1443916800","50733256095"
"10/5/2015","1444003200","50742818443"
"10/6/2015","1444089600","51375494165"
"10/7/2015","1444176000","51181314265"
"10/8/2015","1444262400","56971870131"
"10/9/2015","1444348800","61962572208"
"10/10/2015","1444435200","64893302980"
"10/11/2015","1444521600","56318375319"
"10/12/2015","1444608000","51359902694"
"10/13/2015","1444694400","53219625156"
"10/14/2015","1444780800","57976429615"
"10/15/2015","1444867200","54823147993"
"10/16/2015","1444953600","53404946237"
"10/17/2015","1445040000","53619552703"
"10/18/2015","1445126400","52006592112"
"10/19/2015","1445212800","52456819761"
"10/20/2015","1445299200","53767556518"
"10/21/2015","1445385600","53588794315"
"10/22/2015","1445472000","57253941421"
"10/23/2015","1445558400","51207267003"
"10/24/2015","1445644800","50749518370"
"10/25/2015","1445731200","51635339670"
"10/26/2015","1445817600","54585998170"
"10/27/2015","1445904000","53525777571"
"10/28/2015","1445990400","54787998286"
"10/29/2015","1446076800","52364630378"
"10/30/2015","1446163200","54017718700"
"10/31/2015","1446249600","53753181787"
"11/1/2015","1446336000","50751088484"
"11/2/2015","1446422400","53162663704"
"11/3/2015","1446508800","51578536572"
"11/4/2015","1446595200","52243136362"
"11/5/2015","1446681600","52990311400"
"11/6/2015","1446768000","52184810513"
"11/7/2015","1446854400","51944373853"
"11/8/2015","1446940800","52414324288"
"11/9/2015","1447027200","51918274052"
"11/10/2015","1447113600","52237284910"
"11/11/2015","1447200000","52560853806"
"11/12/2015","1447286400","59050838844"
"11/13/2015","1447372800","51534479321"
"11/14/2015","1447459200","51216461485"
"11/15/2015","1447545600","51537798825"
"11/16/2015","1447632000","56768038418"
"11/17/2015","1447718400","56303859554"
"11/18/2015","1447804800","53515892028"
"11/19/2015","1447891200","54119551224"
"11/20/2015","1447977600","54384895828"
"11/21/2015","1448064000","54039631830"
"11/22/2015","1448150400","53793371733"
"11/23/2015","1448236800","55629754775"
"11/24/2015","1448323200","58042755370"
"11/25/2015","1448409600","54235748106"
"11/26/2015","1448496000","53986356287"
"11/27/2015","1448582400","53456555142"
"11/28/2015","1448668800","54312682973"
"11/29/2015","1448755200","53321187419"
"11/30/2015","1448841600","55199244474"
"12/1/2015","1448928000","54837947431"
"12/2/2015","1449014400","53588845124"
"12/3/2015","1449100800","53564860105"
"12/4/2015","1449187200","53920215595"
"12/5/2015","1449273600","54430269329"
"12/6/2015","1449360000","53904812363"
"12/7/2015","1449446400","53988885934"
"12/8/2015","1449532800","53743612456"
"12/9/2015","1449619200","54733915734"
"12/10/2015","1449705600","54938250098"
"12/11/2015","1449792000","58195798149"
"12/12/2015","1449878400","59486449382"
"12/13/2015","1449964800","56701649126"
"12/14/2015","1450051200","53372600387"
"12/15/2015","1450137600","62650330558"
"12/16/2015","1450224000","54026271431"
"12/17/2015","1450310400","55081281267"
"12/18/2015","1450396800","55034649240"
"12/19/2015","1450483200","53891713881"
"12/20/2015","1450569600","53342677327"
"12/21/2015","1450656000","53466176225"
"12/22/2015","1450742400","53627121090"
"12/23/2015","1450828800","55663754533"
"12/24/2015","1450915200","52792315740"
"12/25/2015","1451001600","53550792729"
"12/26/2015","1451088000","53675955367"
"12/27/2015","1451174400","66846252680"
"12/28/2015","1451260800","53108130511"
"12/29/2015","1451347200","53729001893"
"12/30/2015","1451433600","56716784472"
"12/31/2015","1451520000","57661175081"
"1/1/2016","1451606400","54747565393"
"1/2/2016","1451692800","53323453178"
"1/3/2016","1451779200","53342341402"
"1/4/2016","1451865600","54038066808"
"1/5/2016","1451952000","57078526509"
"1/6/2016","1452038400","53724486418"
"1/7/2016","1452124800","53273537581"
"1/8/2016","1452211200","53800517545"
"1/9/2016","1452297600","53277018400"
"1/10/2016","1452384000","53104731714"
"1/11/2016","1452470400","53940328769"
"1/12/2016","1452556800","54526276152"
"1/13/2016","1452643200","58256098368"
"1/14/2016","1452729600","55250356301"
"1/15/2016","1452816000","57562550443"
"1/16/2016","1452902400","55150540726"
"1/17/2016","1452988800","53477721574"
"1/18/2016","1453075200","53945900879"
"1/19/2016","1453161600","53767376718"
"1/20/2016","1453248000","55721616549"
"1/21/2016","1453334400","60639283859"
"1/22/2016","1453420800","56195249052"
"1/23/2016","1453507200","55504259187"
"1/24/2016","1453593600","58951408559"
"1/25/2016","1453680000","56752420983"
"1/26/2016","1453766400","58955359850"
"1/27/2016","1453852800","58687046251"
"1/28/2016","1453939200","56180261528"
"1/29/2016","1454025600","59508641167"
"1/30/2016","1454112000","67198755701"
"1/31/2016","1454198400","66544976813"
"2/1/2016","1454284800","66170097350"
"2/2/2016","1454371200","65763607541"
"2/3/2016","1454457600","64138762372"
"2/4/2016","1454544000","73409019027"
"2/5/2016","1454630400","68267066894"
"2/6/2016","1454716800","131916789237"
"2/7/2016","1454803200","81674346130"
"2/8/2016","1454889600","80464718771"
"2/9/2016","1454976000","124510154916"
"2/10/2016","1455062400","141417210581"
"2/11/2016","1455148800","66426480457"
"2/12/2016","1455235200","62799761220"
"2/13/2016","1455321600","57729244744"
"2/14/2016","1455408000","53479540613"
"2/15/2016","1455494400","56788416456"
"2/16/2016","1455580800","55814592783"
"2/17/2016","1455667200","54601880947"
"2/18/2016","1455753600","54513971078"
"2/19/2016","1455840000","54608221632"
"2/20/2016","1455926400","53778238540"
"2/21/2016","1456012800","54255151037"
"2/22/2016","1456099200","59577980579"
"2/23/2016","1456185600","61016867321"
"2/24/2016","1456272000","58177356219"
"2/25/2016","1456358400","57464169480"
"2/26/2016","1456444800","54600904591"
"2/27/2016","1456531200","54108259575"
"2/28/2016","1456617600","54072562583"
"2/29/2016","1456704000","58416492222"
"3/1/2016","1456790400","59690933816"
"3/2/2016","1456876800","67322497890"
"3/3/2016","1456963200","56545945782"
"3/4/2016","1457049600","53626100171"
"3/5/2016","1457136000","47489912177"
"3/6/2016","1457222400","47260765636"
"3/7/2016","1457308800","50440843854"
"3/8/2016","1457395200","53596473626"
"3/9/2016","1457481600","38089619702"
"3/10/2016","1457568000","30204433047"
"3/11/2016","1457654400","29035652694"
"3/12/2016","1457740800","29197411911"
"3/13/2016","1457827200","30820960382"
"3/14/2016","1457913600","28509995013"
"3/15/2016","1458000000","26342144976"
"3/16/2016","1458086400","25523949148"
"3/17/2016","1458172800","27708932990"
"3/18/2016","1458259200","26302902480"
"3/19/2016","1458345600","29326753003"
"3/20/2016","1458432000","26655411712"
"3/21/2016","1458518400","26198708915"
"3/22/2016","1458604800","23516912695"
"3/23/2016","1458691200","24515668491"
"3/24/2016","1458777600","24817035022"
"3/25/2016","1458864000","28125320881"
"3/26/2016","1458950400","25100050063"
"3/27/2016","1459036800","23366025518"
"3/28/2016","1459123200","23293862605"
"3/29/2016","1459209600","24748798767"
"3/30/2016","1459296000","29356903690"
"3/31/2016","1459382400","23943731847"
"4/1/2016","1459468800","23089731009"
"4/2/2016","1459555200","22939736669"
"4/3/2016","1459641600","22705288437"
"4/4/2016","1459728000","23071306359"
"4/5/2016","1459814400","22855001812"
"4/6/2016","1459900800","23774218158"
"4/7/2016","1459987200","22920002717"
"4/8/2016","1460073600","23663537901"
"4/9/2016","1460160000","23374699345"
"4/10/2016","1460246400","23678330657"
"4/11/2016","1460332800","23659454582"
"4/12/2016","1460419200","23059716953"
"4/13/2016","1460505600","25246911318"
"4/14/2016","1460592000","25758426765"
"4/15/2016","1460678400","22848354360"
"4/16/2016","1460764800","22969314896"
"4/17/2016","1460851200","23167419890"
"4/18/2016","1460937600","22692256964"
"4/19/2016","1461024000","22921917181"
"4/20/2016","1461110400","23244541703"
"4/21/2016","1461196800","24583057704"
"4/22/2016","1461283200","23168317793"
"4/23/2016","1461369600","23328772911"
"4/24/2016","1461456000","22898306186"
"4/25/2016","1461542400","22894325246"
"4/26/2016","1461628800","24013247909"
"4/27/2016","1461715200","22769355411"
"4/28/2016","1461801600","23151110557"
"4/29/2016","1461888000","22517844341"
"4/30/2016","1461974400","23589420595"
"5/1/2016","1462060800","24074701211"
"5/2/2016","1462147200","23735031560"
"5/3/2016","1462233600","24296239464"
"5/4/2016","1462320000","23683442809"
"5/5/2016","1462406400","24293386757"
"5/6/2016","1462492800","23038005218"
"5/7/2016","1462579200","23118154788"
"5/8/2016","1462665600","23310345000"
"5/9/2016","1462752000","23021017203"
"5/10/2016","1462838400","23592720268"
"5/11/2016","1462924800","23627226077"
"5/12/2016","1463011200","25330807567"
"5/13/2016","1463097600","28093994639"
"5/14/2016","1463184000","23703052414"
"5/15/2016","1463270400","22439773235"
"5/16/2016","1463356800","22740132145"
"5/17/2016","1463443200","22852181919"
"5/18/2016","1463529600","23498384260"
"5/19/2016","1463616000","23539460755"
"5/20/2016","1463702400","23617555647"
"5/21/2016","1463788800","22932813089"
"5/22/2016","1463875200","22915048414"
"5/23/2016","1463961600","23047905809"
"5/24/2016","1464048000","23390787327"
"5/25/2016","1464134400","23119167836"
"5/26/2016","1464220800","22614164987"
"5/27/2016","1464307200","23740827315"
"5/28/2016","1464393600","26746665349"
"5/29/2016","1464480000","23677018969"
"5/30/2016","1464566400","23145863918"
"5/31/2016","1464652800","22735089093"
"6/1/2016","1464739200","22687558792"
"6/2/2016","1464825600","22831513081"
"6/3/2016","1464912000","22754854055"
"6/4/2016","1464998400","22562926511"
"6/5/2016","1465084800","22634657554"
"6/6/2016","1465171200","23217826841"
"6/7/2016","1465257600","23737534493"
"6/8/2016","1465344000","23042966451"
"6/9/2016","1465430400","22658862386"
"6/10/2016","1465516800","22804128940"
"6/11/2016","1465603200","22375029283"
"6/12/2016","1465689600","22951154962"
"6/13/2016","1465776000","22759240658"
"6/14/2016","1465862400","22856579441"
"6/15/2016","1465948800","22714226454"
"6/16/2016","1466035200","23212696396"
"6/17/2016","1466121600","24632069593"
"6/18/2016","1466208000","24843768913"
"6/19/2016","1466294400","22736174769"
"6/20/2016","1466380800","22691090048"
"6/21/2016","1466467200","25068845210"
"6/22/2016","1466553600","23017973391"
"6/23/2016","1466640000","22617185981"
"6/24/2016","1466726400","22376397200"
"6/25/2016","1466812800","22497935939"
"6/26/2016","1466899200","22141167067"
"6/27/2016","1466985600","22312348466"
"6/28/2016","1467072000","22584213073"
"6/29/2016","1467158400","22918582594"
"6/30/2016","1467244800","22446491113"
"7/1/2016","1467331200","22618172634"
"7/2/2016","1467417600","22174765936"
"7/3/2016","1467504000","22438609328"
"7/4/2016","1467590400","22445903080"
"7/5/2016","1467676800","22791928270"
"7/6/2016","1467763200","22376280596"
"7/7/2016","1467849600","22363551641"
"7/8/2016","1467936000","22368208463"
"7/9/2016","1468022400","22412574674"
"7/10/2016","1468108800","22296567527"
"7/11/2016","1468195200","22505333819"
"7/12/2016","1468281600","22440652514"
"7/13/2016","1468368000","22106770557"
"7/14/2016","1468454400","22324847989"
"7/15/2016","1468540800","22150401292"
"7/16/2016","1468627200","22453905433"
"7/17/2016","1468713600","22385907496"
"7/18/2016","1468800000","22194304300"
"7/19/2016","1468886400","21817375021"
"7/20/2016","1468972800","22553228644"
"7/21/2016","1469059200","22496025782"
"7/22/2016","1469145600","22388524770"
"7/23/2016","1469232000","22644090502"
"7/24/2016","1469318400","23334840904"
"7/25/2016","1469404800","23055593809"
"7/26/2016","1469491200","23802114598"
"7/27/2016","1469577600","22886382980"
"7/28/2016","1469664000","24336775150"
"7/29/2016","1469750400","22951966479"
"7/30/2016","1469836800","22341575288"
"7/31/2016","1469923200","22551495057"
"8/1/2016","1470009600","22560601997"
"8/2/2016","1470096000","22679744211"
"8/3/2016","1470182400","22667499175"
"8/4/2016","1470268800","22424068262"
"8/5/2016","1470355200","22709716839"
"8/6/2016","1470441600","22261007498"
"8/7/2016","1470528000","22143757119"
"8/8/2016","1470614400","22238663553"
"8/9/2016","1470700800","22880314198"
"8/10/2016","1470787200","22839922128"
"8/11/2016","1470873600","22430005194"
"8/12/2016","1470960000","23389186213"
"8/13/2016","1471046400","22116282460"
"8/14/2016","1471132800","22080023368"
"8/15/2016","1471219200","22387394758"
"8/16/2016","1471305600","22133315567"
"8/17/2016","1471392000","22449010538"
"8/18/2016","1471478400","22271755769"
"8/19/2016","1471564800","23013031811"
"8/20/2016","1471651200","22008202022"
"8/21/2016","1471737600","22724928781"
"8/22/2016","1471824000","22323641612"
"8/23/2016","1471910400","22472449180"
"8/24/2016","1471996800","22134955112"
"8/25/2016","1472083200","21662495420"
"8/26/2016","1472169600","22060468684"
"8/27/2016","1472256000","22084491734"
"8/28/2016","1472342400","22327330954"
"8/29/2016","1472428800","22503390990"
"8/30/2016","1472515200","21969060645"
"8/31/2016","1472601600","22383972827"
"9/1/2016","1472688000","22350497450"
"9/2/2016","1472774400","21832746445"
"9/3/2016","1472860800","22180114518"
"9/4/2016","1472947200","23122925314"
"9/5/2016","1473033600","22297761925"
"9/6/2016","1473120000","22011556383"
"9/7/2016","1473206400","22086810764"
"9/8/2016","1473292800","22630806155"
"9/9/2016","1473379200","21954984795"
"9/10/2016","1473465600","22516085593"
"9/11/2016","1473552000","23221716092"
"9/12/2016","1473638400","23192092540"
"9/13/2016","1473724800","22172975216"
"9/14/2016","1473811200","21847315101"
"9/15/2016","1473897600","22076869309"
"9/16/2016","1473984000","21913132122"
"9/17/2016","1474070400","22349371995"
"9/18/2016","1474156800","22722051979"
"9/19/2016","1474243200","22459974842"
"9/20/2016","1474329600","22114596899"
"9/21/2016","1474416000","21875371150"
"9/22/2016","1474502400","21998293790"
"9/23/2016","1474588800","36520780497"
"9/24/2016","1474675200","33231902597"
"9/25/2016","1474761600","38650733832"
"9/26/2016","1474848000","43188170153"
"9/27/2016","1474934400","35880566234"
"9/28/2016","1475020800","31053957466"
"9/29/2016","1475107200","30521640536"
"9/30/2016","1475193600","29817386069"
"10/1/2016","1475280000","27851144123"
"10/2/2016","1475366400","29274270351"
"10/3/2016","1475452800","28921116127"
"10/4/2016","1475539200","25719466740"
"10/5/2016","1475625600","25204877308"
"10/6/2016","1475712000","23383154022"
"10/7/2016","1475798400","23148248452"
"10/8/2016","1475884800","23382156317"
"10/9/2016","1475971200","24293403159"
"10/10/2016","1476057600","23808820587"
"10/11/2016","1476144000","24289033632"
"10/12/2016","1476230400","26037096488"
"10/13/2016","1476316800","74508549155"
"10/14/2016","1476403200","47491822159"
"10/15/2016","1476489600","67021626922"
"10/16/2016","1476576000","64860315135"
"10/17/2016","1476662400","62917625993"
"10/18/2016","1476748800","56109104953"
"10/19/2016","1476835200","26727015004"
"10/20/2016","1476921600","28388678071"
"10/21/2016","1477008000","27327186756"
"10/22/2016","1477094400","25568419660"
"10/23/2016","1477180800","27189463354"
"10/24/2016","1477267200","26738598194"
"10/25/2016","1477353600","25467763116"
"10/26/2016","1477440000","24766803093"
"10/27/2016","1477526400","25335805631"
"10/28/2016","1477612800","26393346615"
"10/29/2016","1477699200","26931401011"
"10/30/2016","1477785600","25710654068"
"10/31/2016","1477872000","24958279875"
"11/1/2016","1477958400","27306724366"
"11/2/2016","1478044800","24483859111"
"11/3/2016","1478131200","24961749448"
"11/4/2016","1478217600","23953353775"
"11/5/2016","1478304000","24196990421"
"11/6/2016","1478390400","24064007293"
"11/7/2016","1478476800","24556000429"
"11/8/2016","1478563200","24358801328"
"11/9/2016","1478649600","25674126403"
"11/10/2016","1478736000","24703835063"
"11/11/2016","1478822400","28889390493"
"11/12/2016","1478908800","25243993965"
"11/13/2016","1478995200","25168748733"
"11/14/2016","1479081600","24969184273"
"11/15/2016","1479168000","24586128040"
"11/16/2016","1479254400","24746018974"
"11/17/2016","1479340800","24334480804"
"11/18/2016","1479427200","24779293462"
"11/19/2016","1479513600","24367796634"
"11/20/2016","1479600000","24297865025"
"11/21/2016","1479686400","24827550548"
"11/22/2016","1479772800","23329377849"
"11/23/2016","1479859200","24571404785"
"11/24/2016","1479945600","27981297065"
"11/25/2016","1480032000","24440853301"
"11/26/2016","1480118400","24641800522"
"11/27/2016","1480204800","25256371561"
"11/28/2016","1480291200","25726139305"
"11/29/2016","1480377600","25163119754"
"11/30/2016","1480464000","23375317675"
"12/1/2016","1480550400","22785340768"
"12/2/2016","1480636800","23095222285"
"12/3/2016","1480723200","22832490174"
"12/4/2016","1480809600","22644586389"
"12/5/2016","1480896000","23613848731"
"12/6/2016","1480982400","23636815655"
"12/7/2016","1481068800","23374892164"
"12/8/2016","1481155200","939588332579"
"12/9/2016","1481241600","22949471336"
"12/10/2016","1481328000","22755035263"
"12/11/2016","1481414400","23102362744"
"12/12/2016","1481500800","23597952573"
"12/13/2016","1481587200","22648901910"
"12/14/2016","1481673600","22618352558"
"12/15/2016","1481760000","23094151934"
"12/16/2016","1481846400","22992393242"
"12/17/2016","1481932800","23595023607"
"12/18/2016","1482019200","23992718388"
"12/19/2016","1482105600","23123514564"
"12/20/2016","1482192000","24119840003"
"12/21/2016","1482278400","23592292635"
"12/22/2016","1482364800","20481256826"
"12/23/2016","1482451200","21893017280"
"12/24/2016","1482537600","22905581735"
"12/25/2016","1482624000","22736759512"
"12/26/2016","1482710400","22814139095"
"12/27/2016","1482796800","23152519818"
"12/28/2016","1482883200","22822250696"
"12/29/2016","1482969600","23046273651"
"12/30/2016","1483056000","22836679784"
"12/31/2016","1483142400","22450276633"
"1/1/2017","1483228800","22502464773"
"1/2/2017","1483315200","22989772352"
"1/3/2017","1483401600","23220439902"
"1/4/2017","1483488000","23038159919"
"1/5/2017","1483574400","22939235415"
"1/6/2017","1483660800","23009819425"
"1/7/2017","1483747200","22843513981"
"1/8/2017","1483833600","22998988736"
"1/9/2017","1483920000","23091635207"
"1/10/2017","1484006400","22532703925"
"1/11/2017","1484092800","22676639926"
"1/12/2017","1484179200","23040753981"
"1/13/2017","1484265600","22119879499"
"1/14/2017","1484352000","22409886093"
"1/15/2017","1484438400","22419878847"
"1/16/2017","1484524800","22395773525"
"1/17/2017","1484611200","22742343222"
"1/18/2017","1484697600","22420105832"
"1/19/2017","1484784000","22228644380"
"1/20/2017","1484870400","22369863556"
"1/21/2017","1484956800","22405633901"
"1/22/2017","1485043200","22118050371"
"1/23/2017","1485129600","22267116021"
"1/24/2017","1485216000","22081334070"
"1/25/2017","1485302400","22329866070"
"1/26/2017","1485388800","22478987111"
"1/27/2017","1485475200","22449741445"
"1/28/2017","1485561600","22219721089"
"1/29/2017","1485648000","22393586898"
"1/30/2017","1485734400","22234080218"
"1/31/2017","1485820800","23010693003"
"2/1/2017","1485907200","22534983936"
"2/2/2017","1485993600","22623466807"
"2/3/2017","1486080000","22508635957"
"2/4/2017","1486166400","22623314914"
"2/5/2017","1486252800","22331019732"
"2/6/2017","1486339200","22488425969"
"2/7/2017","1486425600","22381838948"
"2/8/2017","1486512000","22770223820"
"2/9/2017","1486598400","22865377988"
"2/10/2017","1486684800","22403621823"
"2/11/2017","1486771200","22195555854"
"2/12/2017","1486857600","22626108892"
"2/13/2017","1486944000","23210412106"
"2/14/2017","1487030400","22818886821"
"2/15/2017","1487116800","31915437681"
"2/16/2017","1487203200","22602328224"
"2/17/2017","1487289600","22533195533"
"2/18/2017","1487376000","23057941420"
"2/19/2017","1487462400","22391656238"
"2/20/2017","1487548800","22466228953"
"2/21/2017","1487635200","22569187220"
"2/22/2017","1487721600","22844411723"
"2/23/2017","1487808000","22741575515"
"2/24/2017","1487894400","22755690878"
"2/25/2017","1487980800","22580332911"
"2/26/2017","1488067200","22771424431"
"2/27/2017","1488153600","23193818563"
"2/28/2017","1488240000","23580755304"
"3/1/2017","1488326400","27402631555"
"3/2/2017","1488412800","23609865289"
"3/3/2017","1488499200","23008036079"
"3/4/2017","1488585600","22752613012"
"3/5/2017","1488672000","22459193729"
"3/6/2017","1488758400","22683379793"
"3/7/2017","1488844800","22439900327"
"3/8/2017","1488931200","22717981194"
"3/9/2017","1489017600","22460423289"
"3/10/2017","1489104000","25715550291"
"3/11/2017","1489190400","22822227019"
"3/12/2017","1489276800","22944292835"
"3/13/2017","1489363200","23503094188"
"3/14/2017","1489449600","22958465248"
"3/15/2017","1489536000","22877843867"
"3/16/2017","1489622400","23318234775"
"3/17/2017","1489708800","27329559604"
"3/18/2017","1489795200","22588280322"
"3/19/2017","1489881600","22676654708"
"3/20/2017","1489968000","22485861954"
"3/21/2017","1490054400","22401666063"
"3/22/2017","1490140800","22752454613"
"3/23/2017","1490227200","22541771175"
"3/24/2017","1490313600","27441833681"
"3/25/2017","1490400000","23012529660"
"3/26/2017","1490486400","22249849693"
"3/27/2017","1490572800","22247794560"
"3/28/2017","1490659200","22247087954"
"3/29/2017","1490745600","22264312196"
"3/30/2017","1490832000","22337722011"
"3/31/2017","1490918400","22421222086"
"4/1/2017","1491004800","22145659410"
"4/2/2017","1491091200","22176202916"
"4/3/2017","1491177600","22176569227"
"4/4/2017","1491264000","22335006404"
"4/5/2017","1491350400","22438228964"
"4/6/2017","1491436800","22774967565"
"4/7/2017","1491523200","22133175527"
"4/8/2017","1491609600","22134943280"
"4/9/2017","1491696000","21963656913"
"4/10/2017","1491782400","22330645586"
"4/11/2017","1491868800","22007626117"
"4/12/2017","1491955200","23067711028"
"4/13/2017","1492041600","22310955741"
"4/14/2017","1492128000","22257379067"
"4/15/2017","1492214400","22240477959"
"4/16/2017","1492300800","22100218538"
"4/17/2017","1492387200","22255010723"
"4/18/2017","1492473600","22747420158"
"4/19/2017","1492560000","22626922333"
"4/20/2017","1492646400","22480105997"
"4/21/2017","1492732800","22819358782"
"4/22/2017","1492819200","22631052480"
"4/23/2017","1492905600","21898039096"
"4/24/2017","1492992000","22992421400"
"4/25/2017","1493078400","21734015245"
"4/26/2017","1493164800","22048839796"
"4/27/2017","1493251200","22377947330"
"4/28/2017","1493337600","22130700584"
"4/29/2017","1493424000","22799209590"
"4/30/2017","1493510400","22541845100"
"5/1/2017","1493596800","22989649815"
"5/2/2017","1493683200","22975461233"
"5/3/2017","1493769600","22182605256"
"5/4/2017","1493856000","22523480694"
"5/5/2017","1493942400","22905913235"
"5/6/2017","1494028800","22254507120"
"5/7/2017","1494115200","22863576069"
"5/8/2017","1494201600","22304778708"
"5/9/2017","1494288000","22419891708"
"5/10/2017","1494374400","22141501610"
"5/11/2017","1494460800","22276386524"
"5/12/2017","1494547200","22224260597"
"5/13/2017","1494633600","22176736929"
"5/14/2017","1494720000","22054420864"
"5/15/2017","1494806400","22225479222"
"5/16/2017","1494892800","22338079736"
"5/17/2017","1494979200","26658490658"
"5/18/2017","1495065600","22641931556"
"5/19/2017","1495152000","22510140833"
"5/20/2017","1495238400","22578527232"
"5/21/2017","1495324800","22366670221"
"5/22/2017","1495411200","22950916506"
"5/23/2017","1495497600","22876914693"
"5/24/2017","1495584000","23511877462"
"5/25/2017","1495670400","22627478169"
"5/26/2017","1495756800","22767260891"
"5/27/2017","1495843200","22312210827"
"5/28/2017","1495929600","21916364414"
"5/29/2017","1496016000","22429141176"
"5/30/2017","1496102400","24758885831"
"5/31/2017","1496188800","38210063774"
"6/1/2017","1496275200","23808562950"
"6/2/2017","1496361600","22913829909"
"6/3/2017","1496448000","22677818318"
"6/4/2017","1496534400","23508783552"
"6/5/2017","1496620800","22886137204"
"6/6/2017","1496707200","23539130279"
"6/7/2017","1496793600","23555770569"
"6/8/2017","1496880000","23571788218"
"6/9/2017","1496966400","22518978783"
"6/10/2017","1497052800","22422146714"
"6/11/2017","1497139200","23843612254"
"6/12/2017","1497225600","30391141090"
"6/13/2017","1497312000","24903912970"
"6/14/2017","1497398400","22812812579"
"6/15/2017","1497484800","23411815379"
"6/16/2017","1497571200","22083654403"
"6/17/2017","1497657600","20940055933"
"6/18/2017","1497744000","19777146521"
"6/19/2017","1497830400","21054562068"
"6/20/2017","1497916800","35606261848"
"6/21/2017","1498003200","58264077197"
"6/22/2017","1498089600","41150573699"
"6/23/2017","1498176000","40960227374"
"6/24/2017","1498262400","47309213754"
"6/25/2017","1498348800","34521352334"
"6/26/2017","1498435200","49580734026"
"6/27/2017","1498521600","31580245373"
"6/28/2017","1498608000","43482890266"
"6/29/2017","1498694400","35022170593"
"6/30/2017","1498780800","27223635401"
"7/1/2017","1498867200","26689728580"
"7/2/2017","1498953600","25581333280"
"7/3/2017","1499040000","28117349173"
"7/4/2017","1499126400","24664144555"
"7/5/2017","1499212800","26133024523"
"7/6/2017","1499299200","24841070314"
"7/7/2017","1499385600","27021742038"
"7/8/2017","1499472000","26089973919"
"7/9/2017","1499558400","26860797614"
"7/10/2017","1499644800","22840512365"
"7/11/2017","1499731200","24575033101"
"7/12/2017","1499817600","24301621064"
"7/13/2017","1499904000","23629822115"
"7/14/2017","1499990400","23119742999"
"7/15/2017","1500076800","26644007281"
"7/16/2017","1500163200","24225254470"
"7/17/2017","1500249600","25008451290"
"7/18/2017","1500336000","26922445269"
"7/19/2017","1500422400","25859171423"
"7/20/2017","1500508800","23785270501"
"7/21/2017","1500595200","34121661718"
"7/22/2017","1500681600","24728177686"
"7/23/2017","1500768000","24411781141"
"7/24/2017","1500854400","24993645320"
"7/25/2017","1500940800","26699669746"
"7/26/2017","1501027200","26644959295"
"7/27/2017","1501113600","25759576270"
"7/28/2017","1501200000","25160319003"
"7/29/2017","1501286400","24073380192"
"7/30/2017","1501372800","23908993567"
"7/31/2017","1501459200","22305961187"
"8/1/2017","1501545600","25462492943"
"8/2/2017","1501632000","25145539900"
"8/3/2017","1501718400","24881344614"
"8/4/2017","1501804800","22630338284"
"8/5/2017","1501891200","23984146001"
"8/6/2017","1501977600","24293412889"
"8/7/2017","1502064000","25187717437"
"8/8/2017","1502150400","23836962422"
"8/9/2017","1502236800","24062207266"
"8/10/2017","1502323200","24244829373"
"8/11/2017","1502409600","25055821756"
"8/12/2017","1502496000","24802395477"
"8/13/2017","1502582400","22053673388"
"8/14/2017","1502668800","22124106465"
"8/15/2017","1502755200","21732658516"
"8/16/2017","1502841600","34716303601"
"8/17/2017","1502928000","29045025650"
"8/18/2017","1503014400","44653492844"
"8/19/2017","1503100800","25853813413"
"8/20/2017","1503187200","22972240493"
"8/21/2017","1503273600","23061643547"
"8/22/2017","1503360000","23423033219"
"8/23/2017","1503446400","23256200293"
"8/24/2017","1503532800","24488987225"
"8/25/2017","1503619200","25311366617"
"8/26/2017","1503705600","22816054496"
"8/27/2017","1503792000","22152769744"
"8/28/2017","1503878400","23023333378"
"8/29/2017","1503964800","26062902403"
"8/30/2017","1504051200","25922353625"
"8/31/2017","1504137600","36202779201"
"9/1/2017","1504224000","29038234385"
"9/2/2017","1504310400","62682734227"
"9/3/2017","1504396800","24625907338"
"9/4/2017","1504483200","27792328086"
"9/5/2017","1504569600","30139309787"
"9/6/2017","1504656000","36519706124"
"9/7/2017","1504742400","36147491376"
"9/8/2017","1504828800","42275877643"
"9/9/2017","1504915200","29941043195"
"9/10/2017","1505001600","36135150446"
"9/11/2017","1505088000","26441744516"
"9/12/2017","1505174400","28430040166"
"9/13/2017","1505260800","27123610125"
"9/14/2017","1505347200","28372005082"
"9/15/2017","1505433600","35527257414"
"9/16/2017","1505520000","35281116400"
"9/17/2017","1505606400","32847109838"
"9/18/2017","1505692800","27527967857"
"9/19/2017","1505779200","28240983765"
"9/20/2017","1505865600","30102925181"
"9/21/2017","1505952000","23983898010"
"9/22/2017","1506038400","24379043547"
"9/23/2017","1506124800","23562292733"
"9/24/2017","1506211200","28226701571"
"9/25/2017","1506297600","25547420148"
"9/26/2017","1506384000","24571949910"
"9/27/2017","1506470400","26548967736"
"9/28/2017","1506556800","25409632808"
"9/29/2017","1506643200","23184436268"
"9/30/2017","1506729600","26231412090"
"10/1/2017","1506816000","24190581701"
"10/2/2017","1506902400","25376879520"
"10/3/2017","1506988800","23882103385"
"10/4/2017","1507075200","23689836678"
"10/5/2017","1507161600","24302843665"
"10/6/2017","1507248000","25759310387"
"10/7/2017","1507334400","22705744740"
"10/8/2017","1507420800","24091593642"
"10/9/2017","1507507200","24174030452"
"10/10/2017","1507593600","25058292801"
"10/11/2017","1507680000","30039329444"
"10/12/2017","1507766400","24512657109"
"10/13/2017","1507852800","26489325565"
"10/14/2017","1507939200","24196653845"
"10/15/2017","1508025600","23514174126"
"10/16/2017","1508112000","16678649826"
"10/17/2017","1508198400","14194850634"
"10/18/2017","1508284800","14081137033"
"10/19/2017","1508371200","12235259269"
"10/20/2017","1508457600","14610349751"
"10/21/2017","1508544000","12128683877"
"10/22/2017","1508630400","10751750663"
"10/23/2017","1508716800","13780011469"
"10/24/2017","1508803200","14415708346"
"10/25/2017","1508889600","12720316553"
"10/26/2017","1508976000","12385996259"
"10/27/2017","1509062400","11545392383"
"10/28/2017","1509148800","10491940195"
"10/29/2017","1509235200","10371979124"
"10/30/2017","1509321600","11808258897"
"10/31/2017","1509408000","13692446133"
"11/1/2017","1509494400","14979336359"
"11/2/2017","1509580800","15919836477"
"11/3/2017","1509667200","12781813101"
"11/4/2017","1509753600","11624799927"
"11/5/2017","1509840000","10703460687"
"11/6/2017","1509926400","10433598351"
"11/7/2017","1510012800","13393206633"
"11/8/2017","1510099200","16154783877"
"11/9/2017","1510185600","15785570759"
"11/10/2017","1510272000","15036090671"
"11/11/2017","1510358400","15394750336"
"11/12/2017","1510444800","18011273725"
"11/13/2017","1510531200","16603636136"
"11/14/2017","1510617600","16704405736"
"11/15/2017","1510704000","17408995522"
"11/16/2017","1510790400","16023943398"
"11/17/2017","1510876800","16406020669"
"11/18/2017","1510963200","13339014477"
"11/19/2017","1511049600","14229082585"
"11/20/2017","1511136000","16089304528"
"11/21/2017","1511222400","17548793491"
"11/22/2017","1511308800","16469836119"
"11/23/2017","1511395200","15992127664"
"11/24/2017","1511481600","15456892039"
"11/25/2017","1511568000","12891179323"
"11/26/2017","1511654400","14953923259"
"11/27/2017","1511740800","15537337870"
"11/28/2017","1511827200","16779210323"
"11/29/2017","1511913600","17499867713"
"11/30/2017","1512000000","16354038320"
"12/1/2017","1512086400","14561757161"
"12/2/2017","1512172800","13179215357"
"12/3/2017","1512259200","14068434201"
"12/4/2017","1512345600","21962218932"
"12/5/2017","1512432000","30921177676"
"12/6/2017","1512518400","42116421717"
"12/7/2017","1512604800","59656597683"
"12/8/2017","1512691200","61102848374"
"12/9/2017","1512777600","55563635227"
"12/10/2017","1512864000","43572173439"
"12/11/2017","1512950400","35272081823"
"12/12/2017","1513036800","38367405491"
"12/13/2017","1513123200","38631503447"
"12/14/2017","1513209600","41791954659"
"12/15/2017","1513296000","35432934113"
"12/16/2017","1513382400","35296363949"
"12/17/2017","1513468800","29121338315"
"12/18/2017","1513555200","27442929390"
"12/19/2017","1513641600","34330952644"
"12/20/2017","1513728000","41559360197"
"12/21/2017","1513814400","41640835518"
"12/22/2017","1513900800","40786863196"
"12/23/2017","1513987200","33285710975"
"12/24/2017","1514073600","30228420219"
"12/25/2017","1514160000","26111076108"
"12/26/2017","1514246400","25927218047"
"12/27/2017","1514332800","25108575762"
"12/28/2017","1514419200","24132948080"
"12/29/2017","1514505600","25027593719"
"12/30/2017","1514592000","24163343242"
"12/31/2017","1514678400","24709168252"
"1/1/2018","1514764800","23306357402"
"1/2/2018","1514851200","26315022737"
"1/3/2018","1514937600","27919698108"
"1/4/2018","1515024000","33357029107"
"1/5/2018","1515110400","84460889356"
"1/6/2018","1515196800","95788574583"
"1/7/2018","1515283200","74588438927"
"1/8/2018","1515369600","73644673858"
"1/9/2018","1515456000","76790296973"
"1/10/2018","1515542400","95442073535"
"1/11/2018","1515628800","82600430565"
"1/12/2018","1515715200","60014533220"
"1/13/2018","1515801600","63717170951"
"1/14/2018","1515888000","58397110440"
"1/15/2018","1515974400","53860527328"
"1/16/2018","1516060800","54778776336"
"1/17/2018","1516147200","52114059603"
"1/18/2018","1516233600","53748001984"
"1/19/2018","1516320000","51161244711"
"1/20/2018","1516406400","51085545977"
"1/21/2018","1516492800","40356756648"
"1/22/2018","1516579200","33802546511"
"1/23/2018","1516665600","39247302060"
"1/24/2018","1516752000","37646911483"
"1/25/2018","1516838400","33569002791"
"1/26/2018","1516924800","28114173259"
"1/27/2018","1517011200","27546279427"
"1/28/2018","1517097600","27800189170"
"1/29/2018","1517184000","37028443300"
"1/30/2018","1517270400","30081646328"
"1/31/2018","1517356800","29402730461"
"2/1/2018","1517443200","40436332603"
"2/2/2018","1517529600","35386250064"
"2/3/2018","1517616000","29301000333"
"2/4/2018","1517702400","29029951503"
"2/5/2018","1517788800","26867195837"
"2/6/2018","1517875200","27964527864"
"2/7/2018","1517961600","26694182218"
"2/8/2018","1518048000","24968333160"
"2/9/2018","1518134400","22856286885"
"2/10/2018","1518220800","23836230354"
"2/11/2018","1518307200","21902813565"
"2/12/2018","1518393600","20824108310"
"2/13/2018","1518480000","21675219499"
"2/14/2018","1518566400","22501126990"
"2/15/2018","1518652800","21565784189"
"2/16/2018","1518739200","21590561665"
"2/17/2018","1518825600","21836733413"
"2/18/2018","1518912000","23119908681"
"2/19/2018","1518998400","19905796465"
"2/20/2018","1519084800","20246730594"
"2/21/2018","1519171200","19358082715"
"2/22/2018","1519257600","17902757911"
"2/23/2018","1519344000","18833737841"
"2/24/2018","1519430400","19384760070"
"2/25/2018","1519516800","16760068675"
"2/26/2018","1519603200","17771487138"
"2/27/2018","1519689600","17894714377"
"2/28/2018","1519776000","20187807483"
"3/1/2018","1519862400","18473527342"
"3/2/2018","1519948800","20451455718"
"3/3/2018","1520035200","16322757085"
"3/4/2018","1520121600","17306576278"
"3/5/2018","1520208000","19642692604"
"3/6/2018","1520294400","18179260115"
"3/7/2018","1520380800","19767121442"
"3/8/2018","1520467200","18357044883"
"3/9/2018","1520553600","17752199400"
"3/10/2018","1520640000","14790736580"
"3/11/2018","1520726400","13799398206"
"3/12/2018","1520812800","15351654962"
"3/13/2018","1520899200","13206717876"
"3/14/2018","1520985600","14203805847"
"3/15/2018","1521072000","14353164971"
"3/16/2018","1521158400","16340801409"
"3/17/2018","1521244800","12252599210"
"3/18/2018","1521331200","12747853336"
"3/19/2018","1521417600","13093728143"
"3/20/2018","1521504000","13429840214"
"3/21/2018","1521590400","14142299137"
"3/22/2018","1521676800","14406721931"
"3/23/2018","1521763200","15620447607"
"3/24/2018","1521849600","13781856544"
"3/25/2018","1521936000","13537750854"
"3/26/2018","1522022400","18175711428"
"3/27/2018","1522108800","14361185569"
"3/28/2018","1522195200","14632876426"
"3/29/2018","1522281600","15636728747"
"3/30/2018","1522368000","12774734071"
"3/31/2018","1522454400","11477477292"
"4/1/2018","1522540800","11102468465"
"4/2/2018","1522627200","12126196454"
"4/3/2018","1522713600","12293014582"
"4/4/2018","1522800000","10971643800"
"4/5/2018","1522886400","15470303694"
"4/6/2018","1522972800","13576704140"
"4/7/2018","1523059200","10753965447"
"4/8/2018","1523145600","10486377770"
"4/9/2018","1523232000","11897226799"
"4/10/2018","1523318400","12186519151"
"4/11/2018","1523404800","12413186820"
"4/12/2018","1523491200","13472050250"
"4/13/2018","1523577600","15622290969"
"4/14/2018","1523664000","12185010900"
"4/15/2018","1523750400","11501339825"
"4/16/2018","1523836800","11892614029"
"4/17/2018","1523923200","12173043612"
"4/18/2018","1524009600","14288533754"
"4/19/2018","1524096000","12808754360"
"4/20/2018","1524182400","12534360242"
"4/21/2018","1524268800","11341532081"
"4/22/2018","1524355200","11663977885"
"4/23/2018","1524441600","12244561688"
"4/24/2018","1524528000","14321823448"
"4/25/2018","1524614400","13557508252"
"4/26/2018","1524700800","14271989942"
"4/27/2018","1524787200","14685431596"
"4/28/2018","1524873600","17582460945"
"4/29/2018","1524960000","15442471407"
"4/30/2018","1525046400","16262401104"
"5/1/2018","1525132800","14281953004"
"5/2/2018","1525219200","14722424091"
"5/3/2018","1525305600","16368874314"
"5/4/2018","1525392000","14696638866"
"5/5/2018","1525478400","13440494470"
"5/6/2018","1525564800","13668120194"
"5/7/2018","1525651200","13631658303"
"5/8/2018","1525737600","16204375940"
"5/9/2018","1525824000","15052534314"
"5/10/2018","1525910400","18434177249"
"5/11/2018","1525996800","18760220475"
"5/12/2018","1526083200","13466355305"
"5/13/2018","1526169600","14402165925"
"5/14/2018","1526256000","18385997794"
"5/15/2018","1526342400","18370030387"
"5/16/2018","1526428800","18298682673"
"5/17/2018","1526515200","18994356610"
"5/18/2018","1526601600","18721721358"
"5/19/2018","1526688000","17766897892"
"5/20/2018","1526774400","16896601978"
"5/21/2018","1526860800","17929703654"
"5/22/2018","1526947200","19404072640"
"5/23/2018","1527033600","19763806846"
"5/24/2018","1527120000","18505927074"
"5/25/2018","1527206400","18300433853"
"5/26/2018","1527292800","15815615114"
"5/27/2018","1527379200","14776104835"
"5/28/2018","1527465600","21322427757"
"5/29/2018","1527552000","21228260655"
"5/30/2018","1527638400","21433398617"
"5/31/2018","1527724800","26020776841"
"6/1/2018","1527811200","22281817392"
"6/2/2018","1527897600","16102612105"
"6/3/2018","1527984000","15436188157"
"6/4/2018","1528070400","19065322604"
"6/5/2018","1528156800","17186633256"
"6/6/2018","1528243200","19741822241"
"6/7/2018","1528329600","16981460044"
"6/8/2018","1528416000","15945608934"
"6/9/2018","1528502400","12618229591"
"6/10/2018","1528588800","12552615017"
"6/11/2018","1528675200","13950267534"
"6/12/2018","1528761600","14048931400"
"6/13/2018","1528848000","14416451849"
"6/14/2018","1528934400","15916958110"
"6/15/2018","1529020800","16804997297"
"6/16/2018","1529107200","24848435239"
"6/17/2018","1529193600","11225914551"
"6/18/2018","1529280000","11823977189"
"6/19/2018","1529366400","14427312991"
"6/20/2018","1529452800","13472257819"
"6/21/2018","1529539200","13047918845"
"6/22/2018","1529625600","38878511772"
"6/23/2018","1529712000","14029394940"
"6/24/2018","1529798400","16163435399"
"6/25/2018","1529884800","15637044897"
"6/26/2018","1529971200","12011100131"
"6/27/2018","1530057600","12446563365"
"6/28/2018","1530144000","11696277117"
"6/29/2018","1530230400","12115784768"
"6/30/2018","1530316800","34210516007"
"7/1/2018","1530403200","59842298209"
"7/2/2018","1530489600","86348485003"
"7/3/2018","1530576000","82063750329"
"7/4/2018","1530662400","59083789609"
"7/5/2018","1530748800","48722316331"
"7/6/2018","1530835200","70207114167"
"7/7/2018","1530921600","60236707195"
"7/8/2018","1531008000","35585852337"
"7/9/2018","1531094400","25829787141"
"7/10/2018","1531180800","21324119980"
"7/11/2018","1531267200","19054597794"
"7/12/2018","1531353600","29189063475"
"7/13/2018","1531440000","29846792155"
"7/14/2018","1531526400","57677945355"
"7/15/2018","1531612800","48216188725"
"7/16/2018","1531699200","18562899613"
"7/17/2018","1531785600","17548648323"
"7/18/2018","1531872000","15413432909"
"7/19/2018","1531958400","13033482562"
"7/20/2018","1532044800","15878840129"
"7/21/2018","1532131200","15826395751"
"7/22/2018","1532217600","11032570831"
"7/23/2018","1532304000","15546838989"
"7/24/2018","1532390400","15414715967"
"7/25/2018","1532476800","13351179160"
"7/26/2018","1532563200","12324821471"
"7/27/2018","1532649600","10745209264"
"7/28/2018","1532736000","11542424148"
"7/29/2018","1532822400","9257167474"
"7/30/2018","1532908800","10934695303"
"7/31/2018","1532995200","11023798202"
"8/1/2018","1533081600","36681296496"
"8/2/2018","1533168000","10200915813"
"8/3/2018","1533254400","10514159674"
"8/4/2018","1533340800","9924637420"
"8/5/2018","1533427200","8072326506"
"8/6/2018","1533513600","12535927147"
"8/7/2018","1533600000","25250639628"
"8/8/2018","1533686400","57398987243"
"8/9/2018","1533772800","53118840657"
"8/10/2018","1533859200","34476266415"
"8/11/2018","1533945600","14836056985"
"8/12/2018","1534032000","10976239504"
"8/13/2018","1534118400","14813774854"
"8/14/2018","1534204800","16051359286"
"8/15/2018","1534291200","15051933577"
"8/16/2018","1534377600","12638796914"
"8/17/2018","1534464000","39211744629"
"8/18/2018","1534550400","16113373784"
"8/19/2018","1534636800","14361319521"
"8/20/2018","1534723200","12426913415"
"8/21/2018","1534809600","13046942385"
"8/22/2018","1534896000","17019976734"
"8/23/2018","1534982400","14051914381"
"8/24/2018","1535068800","21501969162"
"8/25/2018","1535155200","11428670781"
"8/26/2018","1535241600","16106529314"
"8/27/2018","1535328000","12387120423"
"8/28/2018","1535414400","12808584631"
"8/29/2018","1535500800","17290135695"
"8/30/2018","1535587200","13559213793"
"8/31/2018","1535673600","14419214330"
"9/1/2018","1535760000","11043181909"
"9/2/2018","1535846400","10276825820"
"9/3/2018","1535932800","12111122355"
"9/4/2018","1536019200","13885223845"
"9/5/2018","1536105600","12606166478"
"9/6/2018","1536192000","14951867224"
"9/7/2018","1536278400","14734121984"
"9/8/2018","1536364800","12166983189"
"9/9/2018","1536451200","12538460676"
"9/10/2018","1536537600","13452874427"
"9/11/2018","1536624000","15682663024"
"9/12/2018","1536710400","16182751014"
"9/13/2018","1536796800","16645393282"
"9/14/2018","1536883200","14645624925"
"9/15/2018","1536969600","13261799419"
"9/16/2018","1537056000","13161379589"
"9/17/2018","1537142400","15406825205"
"9/18/2018","1537228800","25201881762"
"9/19/2018","1537315200","19871422869"
"9/20/2018","1537401600","15892963469"
"9/21/2018","1537488000","18242050701"
"9/22/2018","1537574400","14429730599"
"9/23/2018","1537660800","13141149214"
"9/24/2018","1537747200","16838604807"
"9/25/2018","1537833600","16972035503"
"9/26/2018","1537920000","16344658408"
"9/27/2018","1538006400","16744302672"
"9/28/2018","1538092800","18138439166"
"9/29/2018","1538179200","21874799566"
"9/30/2018","1538265600","16556363668"
"10/1/2018","1538352000","18941010255"
"10/2/2018","1538438400","19034870185"
"10/3/2018","1538524800","13248714205"
"10/4/2018","1538611200","13254100643"
"10/5/2018","1538697600","13568425987"
"10/6/2018","1538784000","9435830094"
"10/7/2018","1538870400","11769350664"
"10/8/2018","1538956800","14576687784"
"10/9/2018","1539043200","12984496071"
"10/10/2018","1539129600","15893091379"
"10/11/2018","1539216000","15385072382"
"10/12/2018","1539302400","29285035983"
"10/13/2018","1539388800","11594824099"
"10/14/2018","1539475200","11723908779"
"10/15/2018","1539561600","15629941859"
"10/16/2018","1539648000","12735518129"
"10/17/2018","1539734400","13443082264"
"10/18/2018","1539820800","13150134317"
"10/19/2018","1539907200","13701804233"
"10/20/2018","1539993600","13289407017"
"10/21/2018","1540080000","12030570166"
"10/22/2018","1540166400","13162272626"
"10/23/2018","1540252800","14521834338"
"10/24/2018","1540339200","15173388388"
"10/25/2018","1540425600","16014791521"
"10/26/2018","1540512000","16417658883"
"10/27/2018","1540598400","14137366445"
"10/28/2018","1540684800","12960915217"
"10/29/2018","1540771200","14943596679"
"10/30/2018","1540857600","14925838057"
"10/31/2018","1540944000","14904469017"
"11/1/2018","1541030400","14202259616"
"11/2/2018","1541116800","15183112207"
"11/3/2018","1541203200","16145620959"
"11/4/2018","1541289600","13064568368"
"11/5/2018","1541376000","16749446191"
"11/6/2018","1541462400","17333551729"
"11/7/2018","1541548800","16337162082"
"11/8/2018","1541635200","18892302279"
"11/9/2018","1541721600","15752819992"
"11/10/2018","1541808000","12031282399"
"11/11/2018","1541894400","10621852227"
"11/12/2018","1541980800","14368146227"
"11/13/2018","1542067200","15059123069"
"11/14/2018","1542153600","17416039750"
"11/15/2018","1542240000","18474728790"
"11/16/2018","1542326400","16120812190"
"11/17/2018","1542412800","13275250100"
"11/18/2018","1542499200","14895978165"
"11/19/2018","1542585600","17028262287"
"11/20/2018","1542672000","17960754304"
"11/21/2018","1542758400","15269813534"
"11/22/2018","1542844800","15007551180"
"11/23/2018","1542931200","15807815573"
"11/24/2018","1543017600","15420458863"
"11/25/2018","1543104000","16305637620"
"11/26/2018","1543190400","16319129861"
"11/27/2018","1543276800","14675345264"
"11/28/2018","1543363200","16292970940"
"11/29/2018","1543449600","20346219794"
"11/30/2018","1543536000","22652461526"
"12/1/2018","1543622400","17360683398"
"12/2/2018","1543708800","15744999974"
"12/3/2018","1543795200","17352151387"
"12/4/2018","1543881600","17192821913"
"12/5/2018","1543968000","17707618986"
"12/6/2018","1544054400","16361316325"
"12/7/2018","1544140800","16593133453"
"12/8/2018","1544227200","12334654966"
"12/9/2018","1544313600","11985499611"
"12/10/2018","1544400000","13943396527"
"12/11/2018","1544486400","14800362183"
"12/12/2018","1544572800","14460515241"
"12/13/2018","1544659200","17612949432"
"12/14/2018","1544745600","29183615469"
"12/15/2018","1544832000","12752651260"
"12/16/2018","1544918400","11777989321"
"12/17/2018","1545004800","13823213704"
"12/18/2018","1545091200","31672019232"
"12/19/2018","1545177600","15897547045"
"12/20/2018","1545264000","15781758963"
"12/21/2018","1545350400","15818617345"
"12/22/2018","1545436800","14021469358"
"12/23/2018","1545523200","14622664850"
"12/24/2018","1545609600","16608758417"
"12/25/2018","1545696000","14765402060"
"12/26/2018","1545782400","24477635489"
"12/27/2018","1545868800","13530493595"
"12/28/2018","1545955200","14151079675"
"12/29/2018","1546041600","12984151825"
"12/30/2018","1546128000","15843483124"
"12/31/2018","1546214400","13844116120"
"1/1/2019","1546300800","14330651283"
"1/2/2019","1546387200","13518333631"
"1/3/2019","1546473600","12695511480"
"1/4/2019","1546560000","14197164275"
"1/5/2019","1546646400","24120227063"
"1/6/2019","1546732800","13443565864"
"1/7/2019","1546819200","15727137336"
"1/8/2019","1546905600","13679045245"
"1/9/2019","1546992000","13525936033"
"1/10/2019","1547078400","15364969669"
"1/11/2019","1547164800","13631672273"
"1/12/2019","1547251200","12182668844"
"1/13/2019","1547337600","12299362181"
"1/14/2019","1547424000","19179700938"
"1/15/2019","1547510400","18403886289"
"1/16/2019","1547596800","20629866067"
"1/17/2019","1547683200","13639170146"
"1/18/2019","1547769600","14390713391"
"1/19/2019","1547856000","12427478085"
"1/20/2019","1547942400","12387866392"
"1/21/2019","1548028800","13567626739"
"1/22/2019","1548115200","18561474026"
"1/23/2019","1548201600","13308904468"
"1/24/2019","1548288000","14394162195"
"1/25/2019","1548374400","13857565780"
"1/26/2019","1548460800","12616710414"
"1/27/2019","1548547200","11788620538"
"1/28/2019","1548633600","15213901906"
"1/29/2019","1548720000","12439032644"
"1/30/2019","1548806400","13051979777"
"1/31/2019","1548892800","14209971121"
"2/1/2019","1548979200","13234562600"
"2/2/2019","1549065600","12000569516"
"2/3/2019","1549152000","11637460620"
"2/4/2019","1549238400","12082194503"
"2/5/2019","1549324800","12593215644"
"2/6/2019","1549411200","12593166346"
"2/7/2019","1549497600","14057368181"
"2/8/2019","1549584000","13310836398"
"2/9/2019","1549670400","12390959208"
"2/10/2019","1549756800","12847065310"
"2/11/2019","1549843200","13977805236"
"2/12/2019","1549929600","13012487105"
"2/13/2019","1550016000","13713241302"
"2/14/2019","1550102400","19148327564"
"2/15/2019","1550188800","14753437258"
"2/16/2019","1550275200","13510079150"
"2/17/2019","1550361600","13757940835"
"2/18/2019","1550448000","17094399315"
"2/19/2019","1550534400","373905995022"
"2/20/2019","1550620800","16098676684"
"2/21/2019","1550707200","15306757881"
"2/22/2019","1550793600","14913439608"
"2/23/2019","1550880000","14039107293"
"2/24/2019","1550966400","16251853700"
"2/25/2019","1551052800","17020990610"
"2/26/2019","1551139200","17415861033"
"2/27/2019","1551225600","16334617513"
"2/28/2019","1551312000","18834674068"
"3/1/2019","1551398400","12974077284"
"3/2/2019","1551484800","12153807142"
"3/3/2019","1551571200","12061882513"
"3/4/2019","1551657600","12666122902"
"3/5/2019","1551744000","13496902482"
"3/6/2019","1551830400","14045984060"
"3/7/2019","1551916800","13740882181"
"3/8/2019","1552003200","13479470622"
"3/9/2019","1552089600","11957111022"
"3/10/2019","1552176000","12106103256"
"3/11/2019","1552262400","12484460496"
"3/12/2019","1552348800","12238102548"
"3/13/2019","1552435200","11704565023"
"3/14/2019","1552521600","11052545157"
"3/15/2019","1552608000","11016047852"
"3/16/2019","1552694400","10383394399"
"3/17/2019","1552780800","14577386112"
"3/18/2019","1552867200","195879275790"
"3/19/2019","1552953600","13115885101"
"3/20/2019","1553040000","12179174942"
"3/21/2019","1553126400","13904796043"
"3/22/2019","1553212800","12584442788"
"3/23/2019","1553299200","10993968628"
"3/24/2019","1553385600","11003609358"
"3/25/2019","1553472000","12549223821"
"3/26/2019","1553558400","13059718677"
"3/27/2019","1553644800","13596847307"
"3/28/2019","1553731200","12197114669"
"3/29/2019","1553817600","12576130900"
"3/30/2019","1553904000","10413550419"
"3/31/2019","1553990400","10558447429"
"4/1/2019","1554076800","12552870066"
"4/2/2019","1554163200","13857811373"
"4/3/2019","1554249600","16783552076"
"4/4/2019","1554336000","13718910474"
"4/5/2019","1554422400","11844298751"
"4/6/2019","1554508800","10759382633"
"4/7/2019","1554595200","11332764771"
"4/8/2019","1554681600","12537949552"
"4/9/2019","1554768000","12040035380"
"4/10/2019","1554854400","15258127612"
"4/11/2019","1554940800","12499489602"
"4/12/2019","1555027200","11673635693"
"4/13/2019","1555113600","10652876605"
"4/14/2019","1555200000","10388886423"
"4/15/2019","1555286400","10617255578"
"4/16/2019","1555372800","10784749556"
"4/17/2019","1555459200","11272692912"
"4/18/2019","1555545600","11933245058"
"4/19/2019","1555632000","11036616753"
"4/20/2019","1555718400","8988625935"
"4/21/2019","1555804800","9504825894"
"4/22/2019","1555891200","10745867154"
"4/23/2019","1555977600","11225045012"
"4/24/2019","1556064000","12141527708"
"4/25/2019","1556150400","10528010066"
"4/26/2019","1556236800","12095560071"
"4/27/2019","1556323200","9632992552"
"4/28/2019","1556409600","9399212617"
"4/29/2019","1556496000","10356343230"
"4/30/2019","1556582400","10119622328"
"5/1/2019","1556668800","9786414125"
"5/2/2019","1556755200","40480290586"
"5/3/2019","1556841600","10997063020"
"5/4/2019","1556928000","10092628539"
"5/5/2019","1557014400","9698121519"
"5/6/2019","1557100800","10589774139"
"5/7/2019","1557187200","12582212961"
"5/8/2019","1557273600","10988087035"
"5/9/2019","1557360000","10636414510"
"5/10/2019","1557446400","11387738585"
"5/11/2019","1557532800","10905004770"
"5/12/2019","1557619200","10835160355"
"5/13/2019","1557705600","13689484729"
"5/14/2019","1557792000","13338733306"
"5/15/2019","1557878400","16275386400"
"5/16/2019","1557964800","21005575115"
"5/17/2019","1558051200","18212850135"
"5/18/2019","1558137600","14709151796"
"5/19/2019","1558224000","14046405891"
"5/20/2019","1558310400","15523993957"
"5/21/2019","1558396800","12949937514"
"5/22/2019","1558483200","16439389013"
"5/23/2019","1558569600","14469157604"
"5/24/2019","1558656000","15059891209"
"5/25/2019","1558742400","12137206615"
"5/26/2019","1558828800","10795166754"
"5/27/2019","1558915200","14709981473"
"5/28/2019","1559001600","15120065441"
"5/29/2019","1559088000","16609583268"
"5/30/2019","1559174400","17362707848"
"5/31/2019","1559260800","15875042148"
"6/1/2019","1559347200","13503119540"
"6/2/2019","1559433600","10838097166"
"6/3/2019","1559520000","13640935323"
"6/4/2019","1559606400","14336552294"
"6/5/2019","1559692800","14726678555"
"6/6/2019","1559779200","12778204456"
"6/7/2019","1559865600","13551596264"
"6/8/2019","1559952000","17865004622"
"6/9/2019","1560038400","11772205947"
"6/10/2019","1560124800","18767554680"
"6/11/2019","1560211200","15302451335"
"6/12/2019","1560297600","10704744804"
"6/13/2019","1560384000","12498549026"
"6/14/2019","1560470400","14507586823"
"6/15/2019","1560556800","16655327552"
"6/16/2019","1560643200","11744583227"
"6/17/2019","1560729600","18033291141"
"6/18/2019","1560816000","14140107747"
"6/19/2019","1560902400","15149051110"
"6/20/2019","1560988800","19171082160"
"6/21/2019","1561075200","13132476474"
"6/22/2019","1561161600","13079405563"
"6/23/2019","1561248000","12904678821"
"6/24/2019","1561334400","14343913979"
"6/25/2019","1561420800","18442820009"
"6/26/2019","1561507200","18226501386"
"6/27/2019","1561593600","20536617245"
"6/28/2019","1561680000","17836887762"
"6/29/2019","1561766400","14969393891"
"6/30/2019","1561852800","16147637271"
"7/1/2019","1561939200","19512205713"
"7/2/2019","1562025600","15735865298"
"7/3/2019","1562112000","13480141945"
"7/4/2019","1562198400","12364123019"
"7/5/2019","1562284800","14987264501"
"7/6/2019","1562371200","14142027457"
"7/7/2019","1562457600","11147195619"
"7/8/2019","1562544000","15397601493"
"7/9/2019","1562630400","13383300658"
"7/10/2019","1562716800","12326418288"
"7/11/2019","1562803200","17687551350"
"7/12/2019","1562889600","13888489542"
"7/13/2019","1562976000","11680585984"
"7/14/2019","1563062400","14577611095"
"7/15/2019","1563148800","14426857237"
"7/16/2019","1563235200","22122486062"
"7/17/2019","1563321600","19083353124"
"7/18/2019","1563408000","13195635523"
"7/19/2019","1563494400","17348942255"
"7/20/2019","1563580800","11840097601"
"7/21/2019","1563667200","12479706324"
"7/22/2019","1563753600","12142840638"
"7/23/2019","1563840000","13450918814"
"7/24/2019","1563926400","18814448444"
"7/25/2019","1564012800","17932204080"
"7/26/2019","1564099200","12838413297"
"7/27/2019","1564185600","11947823376"
"7/28/2019","1564272000","10847884346"
"7/29/2019","1564358400","12397806559"
"7/30/2019","1564444800","12981815912"
"7/31/2019","1564531200","13135247596"
"8/1/2019","1564617600","18322408906"
"8/2/2019","1564704000","14823555455"
"8/3/2019","1564790400","17617275530"
"8/4/2019","1564876800","10409458393"
"8/5/2019","1564963200","12210509054"
"8/6/2019","1565049600","12165349434"
"8/7/2019","1565136000","11738350907"
"8/8/2019","1565222400","12955325988"
"8/9/2019","1565308800","13282666611"
"8/10/2019","1565395200","12206554100"
"8/11/2019","1565481600","11603713466"
"8/12/2019","1565568000","12880972727"
"8/13/2019","1565654400","18843208007"
"8/14/2019","1565740800","12123884054"
"8/15/2019","1565827200","14148150754"
"8/16/2019","1565913600","12115168092"
"8/17/2019","1566000000","10569108357"
"8/18/2019","1566086400","11034378823"
"8/19/2019","1566172800","13799990972"
"8/20/2019","1566259200","13732033156"
"8/21/2019","1566345600","16137663683"
"8/22/2019","1566432000","14728994674"
"8/23/2019","1566518400","13885136910"
"8/24/2019","1566604800","12922493779"
"8/25/2019","1566691200","13825531935"
"8/26/2019","1566777600","17091718069"
"8/27/2019","1566864000","14643027992"
"8/28/2019","1566950400","14687429096"
"8/29/2019","1567036800","14972039939"
"8/30/2019","1567123200","14683175769"
"8/31/2019","1567209600","14081874858"
"9/1/2019","1567296000","14737729279"
"9/2/2019","1567382400","15926990579"
"9/3/2019","1567468800","14923674985"
"9/4/2019","1567555200","14800053906"
"9/5/2019","1567641600","18537447007"
"9/6/2019","1567728000","18511322392"
"9/7/2019","1567814400","17638675225"
"9/8/2019","1567900800","18529952052"
"9/9/2019","1567987200","20493754439"
"9/10/2019","1568073600","21909433505"
"9/11/2019","1568160000","21354287415"
"9/12/2019","1568246400","22875111264"
"9/13/2019","1568332800","22002957173"
"9/14/2019","1568419200","22838238246"
"9/15/2019","1568505600","22247768825"
"9/16/2019","1568592000","22828478879"
"9/17/2019","1568678400","26408295258"
"9/18/2019","1568764800","28400755958"
"9/19/2019","1568851200","29790611153"
"9/20/2019","1568937600","28547468411"
"9/21/2019","1569024000","23160146334"
"9/22/2019","1569110400","20620710292"
"9/23/2019","1569196800","25273983935"
"9/24/2019","1569283200","29005803910"
"9/25/2019","1569369600","34523331716"
"9/26/2019","1569456000","24844463848"
"9/27/2019","1569542400","25309113745"
"9/28/2019","1569628800","22571983572"
"9/29/2019","1569715200","23509644437"
"9/30/2019","1569801600","21698036057"
"10/1/2019","1569888000","14792630237"
"10/2/2019","1569974400","14784178819"
"10/3/2019","1570060800","16416641528"
"10/4/2019","1570147200","16620612726"
"10/5/2019","1570233600","15308020009"
"10/6/2019","1570320000","13863525470"
"10/7/2019","1570406400","14672557297"
"10/8/2019","1570492800","14792097829"
"10/9/2019","1570579200","16947877071"
"10/10/2019","1570665600","15841678706"
"10/11/2019","1570752000","15370015405"
"10/12/2019","1570838400","14536181143"
"10/13/2019","1570924800","15214219663"
"10/14/2019","1571011200","15219524599"
"10/15/2019","1571097600","15110469830"
"10/16/2019","1571184000","14449734443"
"10/17/2019","1571270400","14111516782"
"10/18/2019","1571356800","14295776270"
"10/19/2019","1571443200","14181262788"
"10/20/2019","1571529600","15579342674"
"10/21/2019","1571616000","15275793403"
"10/22/2019","1571702400","16354366795"
"10/23/2019","1571788800","18828418999"
"10/24/2019","1571875200","15247927380"
"10/25/2019","1571961600","16022315848"
"10/26/2019","1572048000","16003775608"
"10/27/2019","1572134400","14662908845"
"10/28/2019","1572220800","16063415762"
"10/29/2019","1572307200","16275212916"
"10/30/2019","1572393600","16158350778"
"10/31/2019","1572480000","15988367551"
"11/1/2019","1572566400","15357755865"
"11/2/2019","1572652800","14245599208"
"11/3/2019","1572739200","14596844718"
"11/4/2019","1572825600","15086847398"
"11/5/2019","1572912000","14471734891"
"11/6/2019","1572998400","13890291945"
"11/7/2019","1573084800","17205356282"
"11/8/2019","1573171200","14143518466"
"11/9/2019","1573257600","14334783126"
"11/10/2019","1573344000","13888122126"
"11/11/2019","1573430400","14764625146"
"11/12/2019","1573516800","14527702801"
"11/13/2019","1573603200","14942230244"
"11/14/2019","1573689600","15987898238"
"11/15/2019","1573776000","14426485520"
"11/16/2019","1573862400","13100698613"
"11/17/2019","1573948800","13599253833"
"11/18/2019","1574035200","21613413943"
"11/19/2019","1574121600","14275368805"
"11/20/2019","1574208000","15039835571"
"11/21/2019","1574294400","17827294565"
"11/22/2019","1574380800","23870653045"
"11/23/2019","1574467200","13470958455"
"11/24/2019","1574553600","13759387353"
"11/25/2019","1574640000","20123981060"
"11/26/2019","1574726400","16321234587"
"11/27/2019","1574812800","14460479877"
"11/28/2019","1574899200","14616747830"
"11/29/2019","1574985600","13456025432"
"11/30/2019","1575072000","13169970955"
"12/1/2019","1575158400","16157752499"
"12/2/2019","1575244800","15214773817"
"12/3/2019","1575331200","13985120429"
"12/4/2019","1575417600","13990237704"
"12/5/2019","1575504000","13294192486"
"12/6/2019","1575590400","13469631277"
"12/7/2019","1575676800","12143075170"
"12/8/2019","1575763200","9619578683"
"12/9/2019","1575849600","11586206259"
"12/10/2019","1575936000","12196873088"
"12/11/2019","1576022400","13193611413"
"12/12/2019","1576108800","12094101016"
"12/13/2019","1576195200","12025417709"
"12/14/2019","1576281600","11649625168"
"12/15/2019","1576368000","12379589133"
"12/16/2019","1576454400","13569145225"
"12/17/2019","1576540800","15434108069"
"12/18/2019","1576627200","16536921861"
"12/19/2019","1576713600","12757474902"
"12/20/2019","1576800000","12994689673"
"12/21/2019","1576886400","11587579022"
"12/22/2019","1576972800","11038288256"
"12/23/2019","1577059200","12723118611"
"12/24/2019","1577145600","11744086945"
"12/25/2019","1577232000","11924668484"
"12/26/2019","1577318400","11931708420"
"12/27/2019","1577404800","12102235247"
"12/28/2019","1577491200","11826353778"
"12/29/2019","1577577600","11250754288"
"12/30/2019","1577664000","11988751334"
"12/31/2019","1577750400","14031976089"
"1/1/2020","1577836800","11664054350"
"1/2/2020","1577923200","10566318855"
"1/3/2020","1578009600","11494907509"
"1/4/2020","1578096000","9665112896"
"1/5/2020","1578182400","9764148415"
"1/6/2020","1578268800","10997805904"
"1/7/2020","1578355200","10476977187"
"1/8/2020","1578441600","11402214882"
"1/9/2020","1578528000","10881434074"
"1/10/2020","1578614400","12318556369"
"1/11/2020","1578700800","11171702430"
"1/12/2020","1578787200","10928063165"
"1/13/2020","1578873600","11068867087"
"1/14/2020","1578960000","15755682033"
"1/15/2020","1579046400","11175554900"
"1/16/2020","1579132800","9897575973"
"1/17/2020","1579219200","10666145544"
"1/18/2020","1579305600","10821750721"
"1/19/2020","1579392000","10370811614"
"1/20/2020","1579478400","9628463648"
"1/21/2020","1579564800","9526614167"
"1/22/2020","1579651200","9941370322"
"1/23/2020","1579737600","8959850620"
"1/24/2020","1579824000","8301467582"
"1/25/2020","1579910400","7514852406"
"1/26/2020","1579996800","7320700832"
"1/27/2020","1580083200","8606813919"
"1/28/2020","1580169600","8449745457"
"1/29/2020","1580256000","8556877569"
"1/30/2020","1580342400","9069894645"
"1/31/2020","1580428800","8965856518"
"2/1/2020","1580515200","9214472279"
"2/2/2020","1580601600","9053826022"
"2/3/2020","1580688000","9835898300"
"2/4/2020","1580774400","11701932888"
"2/5/2020","1580860800","12407461484"
"2/6/2020","1580947200","12978312165"
"2/7/2020","1581033600","13091705996"
"2/8/2020","1581120000","11679918227"
"2/9/2020","1581206400","11228783936"
"2/10/2020","1581292800","11353255565"
"2/11/2020","1581379200","11193602823"
"2/12/2020","1581465600","12709993893"
"2/13/2020","1581552000","13279071654"
"2/14/2020","1581638400","12617650524"
"2/15/2020","1581724800","13115693731"
"2/16/2020","1581811200","12554000920"
"2/17/2020","1581897600","11971133911"
"2/18/2020","1581984000","11188045875"
"2/19/2020","1582070400","12083070512"
"2/20/2020","1582156800","12008669668"
"2/21/2020","1582243200","9495219870"
"2/22/2020","1582329600","10362297210"
"2/23/2020","1582416000","12958605117"
"2/24/2020","1582502400","12107326473"
"2/25/2020","1582588800","11691532540"
"2/26/2020","1582675200","14289989019"
"2/27/2020","1582761600","11864912418"
"2/28/2020","1582848000","11792525152"
"2/29/2020","1582934400","9999559185"
"3/1/2020","1583020800","10366775236"
"3/2/2020","1583107200","10060971157"
"3/3/2020","1583193600","10710921879"
"3/4/2020","1583280000","10913931285"
"3/5/2020","1583366400","11518999227"
"3/6/2020","1583452800","11201545592"
"3/7/2020","1583539200","10988477092"
"3/8/2020","1583625600","13029367486"
"3/9/2020","1583712000","14200494445"
"3/10/2020","1583798400","11528169360"
"3/11/2020","1583884800","12884305108"
"3/12/2020","1583971200","77903244661"
"3/13/2020","1584057600","84761822515"
"3/14/2020","1584144000","16662648149"
"3/15/2020","1584230400","14364979897"
"3/16/2020","1584316800","29714620709"
"3/17/2020","1584403200","18731740624"
"3/18/2020","1584489600","15707758551"
"3/19/2020","1584576000","18322233968"
"3/20/2020","1584662400","16360326781"
"3/21/2020","1584748800","12414614632"
"3/22/2020","1584835200","12942212470"
"3/23/2020","1584921600","14465400762"
"3/24/2020","1585008000","13687447647"
"3/25/2020","1585094400","13756761814"
"3/26/2020","1585180800","13022719834"
"3/27/2020","1585267200","12546794673"
"3/28/2020","1585353600","11413783523"
"3/29/2020","1585440000","11020301161"
"3/30/2020","1585526400","11884805218"
"3/31/2020","1585612800","13067204139"
"4/1/2020","1585699200","12158641023"
"4/2/2020","1585785600","13091171982"
"4/3/2020","1585872000","12546736213"
"4/4/2020","1585958400","10643758163"
"4/5/2020","1586044800","10421896817"
"4/6/2020","1586131200","14386395350"
"4/7/2020","1586217600","13013528020"
"4/8/2020","1586304000","11576580760"
"4/9/2020","1586390400","12277136032"
"4/10/2020","1586476800","12269003782"
"4/11/2020","1586563200","11327484697"
"4/12/2020","1586649600","9800432922"
"4/13/2020","1586736000","11939777888"
"4/14/2020","1586822400","12300384022"
"4/15/2020","1586908800","11635342378"
"4/16/2020","1586995200","15064682211"
"4/17/2020","1587081600","12248271015"
"4/18/2020","1587168000","12700922618"
"4/19/2020","1587254400","12031541144"
"4/20/2020","1587340800","13770276031"
"4/21/2020","1587427200","13970900436"
"4/22/2020","1587513600","14191692798"
"4/23/2020","1587600000","14371184956"
"4/24/2020","1587686400","13771090303"
"4/25/2020","1587772800","12538831783"
"4/26/2020","1587859200","13439926391"
"4/27/2020","1587945600","13918385493"
"4/28/2020","1588032000","13052985766"
"4/29/2020","1588118400","18452757606"
"4/30/2020","1588204800","23829583393"
"5/1/2020","1588291200","13888475283"
"5/2/2020","1588377600","11389301751"
"5/3/2020","1588464000","12521236484"
"5/4/2020","1588550400","14983023765"
"5/5/2020","1588636800","15502345363"
"5/6/2020","1588723200","17933308369"
"5/7/2020","1588809600","20866831524"
"5/8/2020","1588896000","20580766613"
"5/9/2020","1588982400","17823163632"
"5/10/2020","1589068800","30507432603"
"5/11/2020","1589155200","24022502727"
"5/12/2020","1589241600","27066815386"
"5/13/2020","1589328000","32980999573"
"5/14/2020","1589414400","41116263713"
"5/15/2020","1589500800","32000157331"
"5/16/2020","1589587200","25477191550"
"5/17/2020","1589673600","27103939904"
"5/18/2020","1589760000","36508693750"
"5/19/2020","1589846400","33240461791"
"5/20/2020","1589932800","36510632877"
"5/21/2020","1590019200","48851382307"
"5/22/2020","1590105600","35001330711"
"5/23/2020","1590192000","22171704727"
"5/24/2020","1590278400","29040279475"
"5/25/2020","1590364800","38094676834"
"5/26/2020","1590451200","37860437126"
"5/27/2020","1590537600","42827563449"
"5/28/2020","1590624000","39750197752"
"5/29/2020","1590710400","34983980235"
"5/30/2020","1590796800","33659377964"
"5/31/2020","1590883200","28385719806"
"6/1/2020","1590969600","32379485381"
"6/2/2020","1591056000","36613726636"
"6/3/2020","1591142400","29769950061"
"6/4/2020","1591228800","31888384257"
"6/5/2020","1591315200","32258089816"
"6/6/2020","1591401600","38721024282"
"6/7/2020","1591488000","40787069912"
"6/8/2020","1591574400","41524824461"
"6/9/2020","1591660800","37266087486"
"6/10/2020","1591747200","581876396895"
"6/11/2020","1591833600","709708435545"
"6/12/2020","1591920000","35616566860"
"6/13/2020","1592006400","29377910098"
"6/14/2020","1592092800","24230716812"
"6/15/2020","1592179200","43250992524"
"6/16/2020","1592265600","40533137609"
"6/17/2020","1592352000","42028712404"
"6/18/2020","1592438400","38424496007"
"6/19/2020","1592524800","39365512466"
"6/20/2020","1592611200","29553002666"
"6/21/2020","1592697600","29937373565"
"6/22/2020","1592784000","41302954545"
"6/23/2020","1592870400","45491287860"
"6/24/2020","1592956800","46589720161"
"6/25/2020","1593043200","42575132701"
"6/26/2020","1593129600","38176707953"
"6/27/2020","1593216000","36769845271"
"6/28/2020","1593302400","35078209646"
"6/29/2020","1593388800","39552762105"
"6/30/2020","1593475200","52294541588"
"7/1/2020","1593561600","47358992980"
"7/2/2020","1593648000","42603951322"
"7/3/2020","1593734400","44742407160"
"7/4/2020","1593820800","33268484751"
"7/5/2020","1593907200","31655035139"
"7/6/2020","1593993600","40437764877"
"7/7/2020","1594080000","40907231924"
"7/8/2020","1594166400","52093643866"
"7/9/2020","1594252800","47477907527"
"7/10/2020","1594339200","38637254876"
"7/11/2020","1594425600","33735159452"
"7/12/2020","1594512000","32085351933"
"7/13/2020","1594598400","50960828747"
"7/14/2020","1594684800","44351239353"
"7/15/2020","1594771200","51587477037"
"7/16/2020","1594857600","55735259161"
"7/17/2020","1594944000","58219936374"
"7/18/2020","1595030400","50656559485"
"7/19/2020","1595116800","54609003475"
"7/20/2020","1595203200","70536742504"
"7/21/2020","1595289600","75884344678"
"7/22/2020","1595376000","72342074874"
"7/23/2020","1595462400","81533077820"
"7/24/2020","1595548800","76416250014"
"7/25/2020","1595635200","82224184318"
"7/26/2020","1595721600","72868554221"
"7/27/2020","1595808000","96651241529"
"7/28/2020","1595894400","71667637214"
"7/29/2020","1595980800","74335028131"
"7/30/2020","1596067200","71596140466"
"7/31/2020","1596153600","78904447180"
"8/1/2020","1596240000","63846952921"
"8/2/2020","1596326400","79704212228"
"8/3/2020","1596412800","69980285209"
"8/4/2020","1596499200","59805862058"
"8/5/2020","1596585600","55170121710"
"8/6/2020","1596672000","60216328698"
"8/7/2020","1596758400","75118872696"
"8/8/2020","1596844800","68308662136"
"8/9/2020","1596931200","77549796325"
"8/10/2020","1597017600","118330751632"
"8/11/2020","1597104000","130226317248"
"8/12/2020","1597190400","223687371417"
"8/13/2020","1597276800","263647078854"
"8/14/2020","1597363200","214593972654"
"8/15/2020","1597449600","121279985669"
"8/16/2020","1597536000","103405893872"
"8/17/2020","1597622400","115609204834"
"8/18/2020","1597708800","132626960562"
"8/19/2020","1597795200","138374481225"
"8/20/2020","1597881600","116489744937"
"8/21/2020","1597968000","161842347101"
"8/22/2020","1598054400","107429133452"
"8/23/2020","1598140800","86163918808"
"8/24/2020","1598227200","98937713405"
"8/25/2020","1598313600","110741208100"
"8/26/2020","1598400000","93103481649"
"8/27/2020","1598486400","97826615038"
"8/28/2020","1598572800","93087752585"
"8/29/2020","1598659200","102907957139"
"8/30/2020","1598745600","211899164124"
"8/31/2020","1598832000","236124357466"
"9/1/2020","1598918400","445944863506"
"9/2/2020","1599004800","480096303210"
"9/3/2020","1599091200","391330863477"
"9/4/2020","1599177600","232290794845"
"9/5/2020","1599264000","276608264542"
"9/6/2020","1599350400","129483046259"
"9/7/2020","1599436800","112638419991"
"9/8/2020","1599523200","103774996937"
"9/9/2020","1599609600","120490254791"
"9/10/2020","1599696000","179314983224"
"9/11/2020","1599782400","147230410369"
"9/12/2020","1599868800","107402741783"
"9/13/2020","1599955200","120532907374"
"9/14/2020","1600041600","199500184878"
"9/15/2020","1600128000","186693081226"
"9/16/2020","1600214400","152924068259"
"9/17/2020","1600300800","538006886531"
"9/18/2020","1600387200","318642907595"
"9/19/2020","1600473600","174319934634"
"9/20/2020","1600560000","132890442848"
"9/21/2020","1600646400","176908105832"
"9/22/2020","1600732800","159389045782"
"9/23/2020","1600819200","128840734977"
"9/24/2020","1600905600","109209158178"
"9/25/2020","1600992000","102666573843"
"9/26/2020","1601078400","83509486824"
"9/27/2020","1601164800","86032333679"
"9/28/2020","1601251200","121961991712"
"9/29/2020","1601337600","153890704190"
"9/30/2020","1601424000","119863366771"
"10/1/2020","1601510400","100691869694"
"10/2/2020","1601596800","93806763969"
"10/3/2020","1601683200","79724495395"
"10/4/2020","1601769600","83002261988"
"10/5/2020","1601856000","90700178586"
"10/6/2020","1601942400","109232953367"
"10/7/2020","1602028800","85972225652"
"10/8/2020","1602115200","87114899986"
"10/9/2020","1602201600","80387358281"
"10/10/2020","1602288000","64197264627"
"10/11/2020","1602374400","49653860265"
"10/12/2020","1602460800","76063541206"
"10/13/2020","1602547200","75080099063"
"10/14/2020","1602633600","75643030426"
"10/15/2020","1602720000","74178882628"
"10/16/2020","1602806400","63068023041"
"10/17/2020","1602892800","36291623945"
"10/18/2020","1602979200","40183042347"


==> figures/gas/export-EtherPrice.csv <==
"Date(UTC)","UnixTimeStamp","Value"
"7/30/2015","1438214400","0.00"
"7/31/2015","1438300800","0.00"
"8/1/2015","1438387200","0.00"
"8/2/2015","1438473600","0.00"
"8/3/2015","1438560000","0.00"
"8/4/2015","1438646400","0.00"
"8/5/2015","1438732800","0.00"
"8/6/2015","1438819200","0.00"
"8/7/2015","1438905600","2.77"
"8/8/2015","1438992000","0.81"
"8/9/2015","1439078400","0.74"
"8/10/2015","1439164800","0.68"
"8/11/2015","1439251200","1.06"
"8/12/2015","1439337600","1.25"
"8/13/2015","1439424000","1.78"
"8/14/2015","1439510400","1.80"
"8/15/2015","1439596800","1.79"
"8/16/2015","1439683200","1.37"
"8/17/2015","1439769600","1.20"
"8/18/2015","1439856000","1.27"
"8/19/2015","1439942400","1.26"
"8/20/2015","1440028800","1.48"
"8/21/2015","1440115200","1.44"
"8/22/2015","1440201600","1.39"
"8/23/2015","1440288000","1.35"
"8/24/2015","1440374400","1.24"
"8/25/2015","1440460800","1.17"
"8/26/2015","1440547200","1.16"
"8/27/2015","1440633600","1.13"
"8/28/2015","1440720000","1.30"
"8/29/2015","1440806400","1.18"
"8/30/2015","1440892800","1.32"
"8/31/2015","1440979200","1.35"
"9/1/2015","1441065600","1.35"
"9/2/2015","1441152000","1.29"
"9/3/2015","1441238400","1.26"
"9/4/2015","1441324800","1.27"
"9/5/2015","1441411200","1.37"
"9/6/2015","1441497600","1.30"
"9/7/2015","1441584000","1.24"
"9/8/2015","1441670400","1.23"
"9/9/2015","1441756800","1.21"
"9/10/2015","1441843200","1.16"
"9/11/2015","1441929600","0.98"
"9/12/2015","1442016000","1.04"
"9/13/2015","1442102400","0.94"
"9/14/2015","1442188800","0.87"
"9/15/2015","1442275200","0.94"
"9/16/2015","1442361600","0.90"
"9/17/2015","1442448000","0.89"
"9/18/2015","1442534400","0.85"
"9/19/2015","1442620800","0.89"
"9/20/2015","1442707200","0.94"
"9/21/2015","1442793600","0.90"
"9/22/2015","1442880000","0.90"
"9/23/2015","1442966400","0.90"
"9/24/2015","1443052800","0.81"
"9/25/2015","1443139200","0.74"
"9/26/2015","1443225600","0.78"
"9/27/2015","1443312000","0.72"
"9/28/2015","1443398400","0.59"
"9/29/2015","1443484800","0.68"
"9/30/2015","1443571200","0.72"
"10/1/2015","1443657600","0.68"
"10/2/2015","1443744000","0.68"
"10/3/2015","1443830400","0.69"
"10/4/2015","1443916800","0.67"
"10/5/2015","1444003200","0.63"
"10/6/2015","1444089600","0.66"
"10/7/2015","1444176000","0.61"
"10/8/2015","1444262400","0.62"
"10/9/2015","1444348800","0.65"
"10/10/2015","1444435200","0.63"
"10/11/2015","1444521600","0.63"
"10/12/2015","1444608000","0.63"
"10/13/2015","1444694400","0.60"
"10/14/2015","1444780800","0.51"
"10/15/2015","1444867200","0.56"
"10/16/2015","1444953600","0.53"
"10/17/2015","1445040000","0.55"
"10/18/2015","1445126400","0.52"
"10/19/2015","1445212800","0.49"
"10/20/2015","1445299200","0.44"
"10/21/2015","1445385600","0.44"
"10/22/2015","1445472000","0.59"
"10/23/2015","1445558400","0.52"
"10/24/2015","1445644800","0.57"
"10/25/2015","1445731200","0.65"
"10/26/2015","1445817600","0.74"
"10/27/2015","1445904000","0.87"
"10/28/2015","1445990400","1.01"
"10/29/2015","1446076800","1.16"
"10/30/2015","1446163200","1.04"
"10/31/2015","1446249600","0.89"
"11/1/2015","1446336000","1.05"
"11/2/2015","1446422400","0.96"
"11/3/2015","1446508800","1.00"
"11/4/2015","1446595200","0.87"
"11/5/2015","1446681600","0.89"
"11/6/2015","1446768000","0.92"
"11/7/2015","1446854400","0.92"
"11/8/2015","1446940800","1.02"
"11/9/2015","1447027200","1.00"
"11/10/2015","1447113600","0.92"
"11/11/2015","1447200000","0.78"
"11/12/2015","1447286400","0.89"
"11/13/2015","1447372800","0.89"
"11/14/2015","1447459200","0.89"
"11/15/2015","1447545600","0.90"
"11/16/2015","1447632000","0.94"
"11/17/2015","1447718400","1.00"
"11/18/2015","1447804800","0.99"
"11/19/2015","1447891200","0.95"
"11/20/2015","1447977600","0.93"
"11/21/2015","1448064000","0.97"
"11/22/2015","1448150400","0.96"
"11/23/2015","1448236800","0.94"
"11/24/2015","1448323200","0.91"
"11/25/2015","1448409600","0.86"
"11/26/2015","1448496000","0.88"
"11/27/2015","1448582400","0.87"
"11/28/2015","1448668800","0.91"
"11/29/2015","1448755200","0.87"
"11/30/2015","1448841600","0.88"
"12/1/2015","1448928000","0.87"
"12/2/2015","1449014400","0.83"
"12/3/2015","1449100800","0.82"
"12/4/2015","1449187200","0.84"
"12/5/2015","1449273600","0.85"
"12/6/2015","1449360000","0.84"
"12/7/2015","1449446400","0.80"
"12/8/2015","1449532800","0.83"
"12/9/2015","1449619200","0.79"
"12/10/2015","1449705600","0.84"
"12/11/2015","1449792000","0.91"
"12/12/2015","1449878400","0.97"
"12/13/2015","1449964800","0.96"
"12/14/2015","1450051200","0.99"
"12/15/2015","1450137600","1.01"
"12/16/2015","1450224000","0.99"
"12/17/2015","1450310400","0.94"
"12/18/2015","1450396800","0.91"
"12/19/2015","1450483200","0.90"
"12/20/2015","1450569600","0.90"
"12/21/2015","1450656000","0.89"
"12/22/2015","1450742400","0.87"
"12/23/2015","1450828800","0.85"
"12/24/2015","1450915200","0.85"
"12/25/2015","1451001600","0.87"
"12/26/2015","1451088000","0.85"
"12/27/2015","1451174400","0.85"
"12/28/2015","1451260800","0.84"
"12/29/2015","1451347200","0.87"
"12/30/2015","1451433600","0.90"
"12/31/2015","1451520000","0.93"
"1/1/2016","1451606400","0.93"
"1/2/2016","1451692800","0.93"
"1/3/2016","1451779200","0.97"
"1/4/2016","1451865600","0.95"
"1/5/2016","1451952000","0.95"
"1/6/2016","1452038400","0.96"
"1/7/2016","1452124800","0.95"
"1/8/2016","1452211200","0.99"
"1/9/2016","1452297600","0.99"
"1/10/2016","1452384000","0.99"
"1/11/2016","1452470400","1.05"
"1/12/2016","1452556800","1.23"
"1/13/2016","1452643200","1.13"
"1/14/2016","1452729600","1.16"
"1/15/2016","1452816000","1.22"
"1/16/2016","1452902400","1.22"
"1/17/2016","1452988800","1.31"
"1/18/2016","1453075200","1.47"
"1/19/2016","1453161600","1.37"
"1/20/2016","1453248000","1.53"
"1/21/2016","1453334400","1.54"
"1/22/2016","1453420800","1.52"
"1/23/2016","1453507200","2.03"
"1/24/2016","1453593600","2.10"
"1/25/2016","1453680000","2.50"
"1/26/2016","1453766400","2.30"
"1/27/2016","1453852800","2.42"
"1/28/2016","1453939200","2.55"
"1/29/2016","1454025600","2.41"
"1/30/2016","1454112000","2.43"
"1/31/2016","1454198400","2.20"
"2/1/2016","1454284800","2.17"
"2/2/2016","1454371200","2.45"
"2/3/2016","1454457600","2.53"
"2/4/2016","1454544000","2.57"
"2/5/2016","1454630400","2.57"
"2/6/2016","1454716800","2.53"
"2/7/2016","1454803200","3.00"
"2/8/2016","1454889600","3.16"
"2/9/2016","1454976000","3.76"
"2/10/2016","1455062400","4.35"
"2/11/2016","1455148800","6.38"
"2/12/2016","1455235200","5.27"
"2/13/2016","1455321600","5.22"
"2/14/2016","1455408000","5.20"
"2/15/2016","1455494400","5.22"
"2/16/2016","1455580800","4.25"
"2/17/2016","1455667200","3.86"
"2/18/2016","1455753600","4.36"
"2/19/2016","1455840000","4.45"
"2/20/2016","1455926400","4.37"
"2/21/2016","1456012800","4.63"
"2/22/2016","1456099200","5.60"
"2/23/2016","1456185600","5.70"
"2/24/2016","1456272000","6.23"
"2/25/2016","1456358400","5.93"
"2/26/2016","1456444800","6.03"
"2/27/2016","1456531200","6.31"
"2/28/2016","1456617600","6.50"
"2/29/2016","1456704000","6.35"
"3/1/2016","1456790400","7.59"
"3/2/2016","1456876800","8.70"
"3/3/2016","1456963200","9.35"
"3/4/2016","1457049600","9.96"
"3/5/2016","1457136000","11.00"
"3/6/2016","1457222400","10.98"
"3/7/2016","1457308800","9.50"
"3/8/2016","1457395200","9.88"
"3/9/2016","1457481600","11.55"
"3/10/2016","1457568000","11.11"
"3/11/2016","1457654400","11.25"
"3/12/2016","1457740800","13.25"
"3/13/2016","1457827200","15.00"
"3/14/2016","1457913600","12.50"
"3/15/2016","1458000000","13.09"
"3/16/2016","1458086400","12.92"
"3/17/2016","1458172800","11.14"
"3/18/2016","1458259200","10.75"
"3/19/2016","1458345600","10.55"
"3/20/2016","1458432000","10.06"
"3/21/2016","1458518400","11.97"
"3/22/2016","1458604800","10.96"
"3/23/2016","1458691200","12.29"
"3/24/2016","1458777600","11.13"
"3/25/2016","1458864000","10.69"
"3/26/2016","1458950400","11.00"
"3/27/2016","1459036800","10.50"
"3/28/2016","1459123200","11.58"
"3/29/2016","1459209600","11.73"
"3/30/2016","1459296000","11.88"
"3/31/2016","1459382400","11.41"
"4/1/2016","1459468800","11.63"
"4/2/2016","1459555200","11.61"
"4/3/2016","1459641600","11.58"
"4/4/2016","1459728000","11.10"
"4/5/2016","1459814400","10.39"
"4/6/2016","1459900800","10.79"
"4/7/2016","1459987200","10.08"
"4/8/2016","1460073600","9.74"
"4/9/2016","1460160000","9.16"
"4/10/2016","1460246400","8.80"
"4/11/2016","1460332800","8.72"
"4/12/2016","1460419200","7.54"
"4/13/2016","1460505600","8.02"
"4/14/2016","1460592000","8.48"
"4/15/2016","1460678400","8.22"
"4/16/2016","1460764800","8.48"
"4/17/2016","1460851200","9.45"
"4/18/2016","1460937600","8.92"
"4/19/2016","1461024000","8.77"
"4/20/2016","1461110400","8.54"
"4/21/2016","1461196800","8.16"
"4/22/2016","1461283200","7.83"
"4/23/2016","1461369600","8.31"
"4/24/2016","1461456000","8.00"
"4/25/2016","1461542400","7.43"
"4/26/2016","1461628800","7.50"
"4/27/2016","1461715200","7.77"
"4/28/2016","1461801600","7.30"
"4/29/2016","1461888000","7.52"
"4/30/2016","1461974400","8.83"
"5/1/2016","1462060800","8.76"
"5/2/2016","1462147200","10.03"
"5/3/2016","1462233600","9.37"
"5/4/2016","1462320000","9.43"
"5/5/2016","1462406400","9.79"
"5/6/2016","1462492800","9.27"
"5/7/2016","1462579200","9.30"
"5/8/2016","1462665600","9.44"
"5/9/2016","1462752000","9.32"
"5/10/2016","1462838400","9.39"
"5/11/2016","1462924800","9.97"
"5/12/2016","1463011200","10.10"
"5/13/2016","1463097600","10.48"
"5/14/2016","1463184000","10.14"
"5/15/2016","1463270400","9.94"
"5/16/2016","1463356800","11.04"
"5/17/2016","1463443200","12.26"
"5/18/2016","1463529600","13.29"
"5/19/2016","1463616000","14.49"
"5/20/2016","1463702400","13.73"
"5/21/2016","1463788800","13.95"
"5/22/2016","1463875200","14.21"
"5/23/2016","1463961600","13.45"
"5/24/2016","1464048000","12.62"
"5/25/2016","1464134400","12.53"
"5/26/2016","1464220800","12.37"
"5/27/2016","1464307200","11.11"
"5/28/2016","1464393600","11.56"
"5/29/2016","1464480000","12.28"
"5/30/2016","1464566400","12.48"
"5/31/2016","1464652800","13.85"
"6/1/2016","1464739200","13.83"
"6/2/2016","1464825600","13.78"
"6/3/2016","1464912000","13.78"
"6/4/2016","1464998400","13.66"
"6/5/2016","1465084800","13.85"
"6/6/2016","1465171200","13.96"
"6/7/2016","1465257600","14.41"
"6/8/2016","1465344000","14.44"
"6/9/2016","1465430400","14.49"
"6/10/2016","1465516800","13.97"
"6/11/2016","1465603200","14.01"
"6/12/2016","1465689600","15.57"
"6/13/2016","1465776000","17.55"
"6/14/2016","1465862400","18.70"
"6/15/2016","1465948800","18.30"
"6/16/2016","1466035200","20.61"
"6/17/2016","1466121600","15.49"
"6/18/2016","1466208000","11.36"
"6/19/2016","1466294400","12.33"
"6/20/2016","1466380800","11.70"
"6/21/2016","1466467200","12.71"
"6/22/2016","1466553600","13.21"
"6/23/2016","1466640000","13.58"
"6/24/2016","1466726400","14.25"
"6/25/2016","1466812800","14.28"
"6/26/2016","1466899200","13.82"
"6/27/2016","1466985600","14.04"
"6/28/2016","1467072000","12.15"
"6/29/2016","1467158400","12.76"
"6/30/2016","1467244800","12.40"
"7/1/2016","1467331200","12.23"
"7/2/2016","1467417600","12.04"
"7/3/2016","1467504000","11.85"
"7/4/2016","1467590400","11.34"
"7/5/2016","1467676800","10.45"
"7/6/2016","1467763200","10.51"
"7/7/2016","1467849600","10.07"
"7/8/2016","1467936000","11.30"
"7/9/2016","1468022400","10.92"
"7/10/2016","1468108800","10.97"
"7/11/2016","1468195200","10.58"
"7/12/2016","1468281600","10.54"
"7/13/2016","1468368000","10.44"
"7/14/2016","1468454400","11.55"
"7/15/2016","1468540800","11.88"
"7/16/2016","1468627200","11.59"
"7/17/2016","1468713600","11.19"
"7/18/2016","1468800000","11.03"
"7/19/2016","1468886400","11.63"
"7/20/2016","1468972800","12.54"
"7/21/2016","1469059200","12.66"
"7/22/2016","1469145600","14.82"
"7/23/2016","1469232000","14.40"
"7/24/2016","1469318400","12.63"
"7/25/2016","1469404800","13.84"
"7/26/2016","1469491200","12.08"
"7/27/2016","1469577600","13.05"
"7/28/2016","1469664000","12.87"
"7/29/2016","1469750400","12.87"
"7/30/2016","1469836800","12.57"
"7/31/2016","1469923200","11.86"
"8/1/2016","1470009600","11.04"
"8/2/2016","1470096000","8.30"
"8/3/2016","1470182400","10.42"
"8/4/2016","1470268800","11.21"
"8/5/2016","1470355200","11.05"
"8/6/2016","1470441600","10.95"
"8/7/2016","1470528000","10.98"
"8/8/2016","1470614400","11.29"
"8/9/2016","1470700800","12.22"
"8/10/2016","1470787200","12.22"
"8/11/2016","1470873600","11.68"
"8/12/2016","1470960000","11.78"
"8/13/2016","1471046400","11.56"
"8/14/2016","1471132800","11.21"
"8/15/2016","1471219200","11.21"
"8/16/2016","1471305600","11.17"
"8/17/2016","1471392000","10.77"
"8/18/2016","1471478400","10.77"
"8/19/2016","1471564800","10.71"
"8/20/2016","1471651200","11.28"
"8/21/2016","1471737600","11.14"
"8/22/2016","1471824000","11.07"
"8/23/2016","1471910400","11.01"
"8/24/2016","1471996800","11.01"
"8/25/2016","1472083200","11.35"
"8/26/2016","1472169600","11.26"
"8/27/2016","1472256000","11.19"
"8/28/2016","1472342400","10.99"
"8/29/2016","1472428800","10.95"
"8/30/2016","1472515200","11.21"
"8/31/2016","1472601600","11.55"
"9/1/2016","1472688000","12.21"
"9/2/2016","1472774400","12.08"
"9/3/2016","1472860800","11.85"
"9/4/2016","1472947200","11.71"
"9/5/2016","1473033600","11.75"
"9/6/2016","1473120000","11.70"
"9/7/2016","1473206400","11.59"
"9/8/2016","1473292800","11.39"
"9/9/2016","1473379200","11.72"
"9/10/2016","1473465600","12.05"
"9/11/2016","1473552000","11.64"
"9/12/2016","1473638400","11.89"
"9/13/2016","1473724800","11.92"
"9/14/2016","1473811200","11.97"
"9/15/2016","1473897600","11.96"
"9/16/2016","1473984000","12.61"
"9/17/2016","1474070400","12.83"
"9/18/2016","1474156800","12.39"
"9/19/2016","1474243200","12.93"
"9/20/2016","1474329600","14.72"
"9/21/2016","1474416000","13.72"
"9/22/2016","1474502400","13.11"
"9/23/2016","1474588800","13.36"
"9/24/2016","1474675200","12.91"
"9/25/2016","1474761600","13.05"
"9/26/2016","1474848000","12.89"
"9/27/2016","1474934400","13.09"
"9/28/2016","1475020800","13.30"
"9/29/2016","1475107200","13.17"
"9/30/2016","1475193600","13.24"
"10/1/2016","1475280000","13.21"
"10/2/2016","1475366400","13.23"
"10/3/2016","1475452800","13.45"
"10/4/2016","1475539200","13.32"
"10/5/2016","1475625600","13.09"
"10/6/2016","1475712000","12.87"
"10/7/2016","1475798400","12.68"
"10/8/2016","1475884800","12.24"
"10/9/2016","1475971200","12.06"
"10/10/2016","1476057600","11.74"
"10/11/2016","1476144000","11.75"
"10/12/2016","1476230400","11.77"
"10/13/2016","1476316800","12.02"
"10/14/2016","1476403200","11.90"
"10/15/2016","1476489600","11.96"
"10/16/2016","1476576000","11.93"
"10/17/2016","1476662400","11.98"
"10/18/2016","1476748800","12.50"
"10/19/2016","1476835200","11.98"
"10/20/2016","1476921600","12.05"
"10/21/2016","1477008000","12.07"
"10/22/2016","1477094400","12.06"
"10/23/2016","1477180800","11.95"
"10/24/2016","1477267200","11.93"
"10/25/2016","1477353600","11.38"
"10/26/2016","1477440000","11.50"
"10/27/2016","1477526400","11.43"
"10/28/2016","1477612800","11.08"
"10/29/2016","1477699200","10.39"
"10/30/2016","1477785600","11.22"
"10/31/2016","1477872000","10.91"
"11/1/2016","1477958400","10.75"
"11/2/2016","1478044800","10.82"
"11/3/2016","1478131200","10.86"
"11/4/2016","1478217600","11.13"
"11/5/2016","1478304000","11.11"
"11/6/2016","1478390400","10.97"
"11/7/2016","1478476800","10.90"
"11/8/2016","1478563200","10.86"
"11/9/2016","1478649600","10.64"
"11/10/2016","1478736000","10.52"
"11/11/2016","1478822400","10.29"
"11/12/2016","1478908800","9.96"
"11/13/2016","1478995200","10.13"
"11/14/2016","1479081600","10.00"
"11/15/2016","1479168000","10.22"
"11/16/2016","1479254400","10.01"
"11/17/2016","1479340800","9.95"
"11/18/2016","1479427200","9.53"
"11/19/2016","1479513600","9.70"
"11/20/2016","1479600000","9.57"
"11/21/2016","1479686400","9.56"
"11/22/2016","1479772800","9.84"
"11/23/2016","1479859200","9.78"
"11/24/2016","1479945600","9.22"
"11/25/2016","1480032000","9.39"
"11/26/2016","1480118400","9.34"
"11/27/2016","1480204800","8.91"
"11/28/2016","1480291200","8.67"
"11/29/2016","1480377600","8.18"
"11/30/2016","1480464000","8.59"
"12/1/2016","1480550400","8.44"
"12/2/2016","1480636800","7.65"
"12/3/2016","1480723200","7.90"
"12/4/2016","1480809600","7.54"
"12/5/2016","1480896000","6.69"
"12/6/2016","1480982400","7.61"
"12/7/2016","1481068800","8.35"
"12/8/2016","1481155200","8.30"
"12/9/2016","1481241600","8.52"
"12/10/2016","1481328000","8.09"
"12/11/2016","1481414400","8.20"
"12/12/2016","1481500800","8.45"
"12/13/2016","1481587200","8.40"
"12/14/2016","1481673600","8.23"
"12/15/2016","1481760000","7.76"
"12/16/2016","1481846400","7.85"
"12/17/2016","1481932800","7.66"
"12/18/2016","1482019200","7.89"
"12/19/2016","1482105600","7.61"
"12/20/2016","1482192000","7.59"
"12/21/2016","1482278400","7.87"
"12/22/2016","1482364800","7.64"
"12/23/2016","1482451200","7.16"
"12/24/2016","1482537600","7.23"
"12/25/2016","1482624000","7.19"
"12/26/2016","1482710400","7.21"
"12/27/2016","1482796800","7.15"
"12/28/2016","1482883200","7.57"
"12/29/2016","1482969600","8.21"
"12/30/2016","1483056000","8.16"
"12/31/2016","1483142400","8.05"
"1/1/2017","1483228800","8.14"
"1/2/2017","1483315200","8.34"
"1/3/2017","1483401600","9.60"
"1/4/2017","1483488000","10.88"
"1/5/2017","1483574400","10.20"
"1/6/2017","1483660800","10.07"
"1/7/2017","1483747200","9.79"
"1/8/2017","1483833600","10.27"
"1/9/2017","1483920000","10.20"
"1/10/2017","1484006400","10.55"
"1/11/2017","1484092800","9.83"
"1/12/2017","1484179200","9.81"
"1/13/2017","1484265600","9.78"
"1/14/2017","1484352000","9.78"
"1/15/2017","1484438400","9.88"
"1/16/2017","1484524800","9.59"
"1/17/2017","1484611200","10.14"
"1/18/2017","1484697600","10.19"
"1/19/2017","1484784000","10.43"
"1/20/2017","1484870400","10.60"
"1/21/2017","1484956800","10.91"
"1/22/2017","1485043200","10.71"
"1/23/2017","1485129600","10.78"
"1/24/2017","1485216000","10.51"
"1/25/2017","1485302400","10.51"
"1/26/2017","1485388800","10.65"
"1/27/2017","1485475200","10.51"
"1/28/2017","1485561600","10.54"
"1/29/2017","1485648000","10.47"
"1/30/2017","1485734400","10.62"
"1/31/2017","1485820800","10.71"
"2/1/2017","1485907200","10.71"
"2/2/2017","1485993600","10.78"
"2/3/2017","1486080000","10.95"
"2/4/2017","1486166400","11.32"
"2/5/2017","1486252800","11.22"
"2/6/2017","1486339200","11.32"
"2/7/2017","1486425600","11.45"
"2/8/2017","1486512000","11.39"
"2/9/2017","1486598400","10.94"
"2/10/2017","1486684800","11.34"
"2/11/2017","1486771200","11.43"
"2/12/2017","1486857600","11.42"
"2/13/2017","1486944000","11.39"
"2/14/2017","1487030400","13.00"
"2/15/2017","1487116800","12.97"
"2/16/2017","1487203200","12.95"
"2/17/2017","1487289600","12.72"
"2/18/2017","1487376000","12.83"
"2/19/2017","1487462400","12.82"
"2/20/2017","1487548800","12.52"
"2/21/2017","1487635200","12.77"
"2/22/2017","1487721600","12.69"
"2/23/2017","1487808000","13.13"
"2/24/2017","1487894400","13.11"
"2/25/2017","1487980800","13.57"
"2/26/2017","1488067200","14.59"
"2/27/2017","1488153600","15.55"
"2/28/2017","1488240000","16.07"
"3/1/2017","1488326400","17.55"
"3/2/2017","1488412800","19.08"
"3/3/2017","1488499200","19.48"
"3/4/2017","1488585600","18.61"
"3/5/2017","1488672000","19.22"
"3/6/2017","1488758400","19.75"
"3/7/2017","1488844800","18.91"
"3/8/2017","1488931200","16.54"
"3/9/2017","1489017600","17.71"
"3/10/2017","1489104000","19.13"
"3/11/2017","1489190400","21.45"
"3/12/2017","1489276800","23.31"
"3/13/2017","1489363200","28.45"
"3/14/2017","1489449600","28.58"
"3/15/2017","1489536000","35.18"
"3/16/2017","1489622400","45.51"
"3/17/2017","1489708800","44.48"
"3/18/2017","1489795200","34.00"
"3/19/2017","1489881600","43.12"
"3/20/2017","1489968000","42.51"
"3/21/2017","1490054400","42.67"
"3/22/2017","1490140800","41.65"
"3/23/2017","1490227200","43.20"
"3/24/2017","1490313600","53.19"
"3/25/2017","1490400000","50.62"
"3/26/2017","1490486400","50.63"
"3/27/2017","1490572800","49.06"
"3/28/2017","1490659200","50.25"
"3/29/2017","1490745600","53.07"
"3/30/2017","1490832000","51.91"
"3/31/2017","1490918400","49.91"
"4/1/2017","1491004800","50.60"
"4/2/2017","1491091200","48.55"
"4/3/2017","1491177600","44.13"
"4/4/2017","1491264000","44.43"
"4/5/2017","1491350400","44.90"
"4/6/2017","1491436800","43.23"
"4/7/2017","1491523200","42.31"
"4/8/2017","1491609600","44.37"
"4/9/2017","1491696000","43.72"
"4/10/2017","1491782400","43.74"
"4/11/2017","1491868800","43.74"
"4/12/2017","1491955200","46.38"
"4/13/2017","1492041600","49.97"
"4/14/2017","1492128000","47.32"
"4/15/2017","1492214400","48.89"
"4/16/2017","1492300800","48.22"
"4/17/2017","1492387200","47.94"
"4/18/2017","1492473600","49.88"
"4/19/2017","1492560000","47.88"
"4/20/2017","1492646400","49.36"
"4/21/2017","1492732800","48.27"
"4/22/2017","1492819200","48.41"
"4/23/2017","1492905600","48.75"
"4/24/2017","1492992000","49.94"
"4/25/2017","1493078400","50.09"
"4/26/2017","1493164800","53.28"
"4/27/2017","1493251200","63.14"
"4/28/2017","1493337600","72.42"
"4/29/2017","1493424000","69.83"
"4/30/2017","1493510400","79.83"
"5/1/2017","1493596800","77.53"
"5/2/2017","1493683200","77.25"
"5/3/2017","1493769600","80.37"
"5/4/2017","1493856000","94.55"
"5/5/2017","1493942400","90.79"
"5/6/2017","1494028800","94.82"
"5/7/2017","1494115200","90.46"
"5/8/2017","1494201600","88.39"
"5/9/2017","1494288000","86.27"
"5/10/2017","1494374400","87.83"
"5/11/2017","1494460800","88.20"
"5/12/2017","1494547200","85.15"
"5/13/2017","1494633600","87.96"
"5/14/2017","1494720000","88.72"
"5/15/2017","1494806400","90.32"
"5/16/2017","1494892800","87.80"
"5/17/2017","1494979200","86.98"
"5/18/2017","1495065600","95.88"
"5/19/2017","1495152000","124.38"
"5/20/2017","1495238400","123.06"
"5/21/2017","1495324800","148.00"
"5/22/2017","1495411200","160.39"
"5/23/2017","1495497600","169.50"
"5/24/2017","1495584000","193.03"
"5/25/2017","1495670400","177.33"
"5/26/2017","1495756800","162.83"
"5/27/2017","1495843200","156.63"
"5/28/2017","1495929600","172.86"
"5/29/2017","1496016000","194.17"
"5/30/2017","1496102400","228.58"
"5/31/2017","1496188800","228.64"
"6/1/2017","1496275200","220.70"
"6/2/2017","1496361600","222.04"
"6/3/2017","1496448000","224.30"
"6/4/2017","1496534400","244.96"
"6/5/2017","1496620800","247.75"
"6/6/2017","1496707200","264.26"
"6/7/2017","1496793600","255.77"
"6/8/2017","1496880000","259.41"
"6/9/2017","1496966400","279.11"
"6/10/2017","1497052800","335.95"
"6/11/2017","1497139200","339.68"
"6/12/2017","1497225600","394.66"
"6/13/2017","1497312000","388.09"
"6/14/2017","1497398400","343.84"
"6/15/2017","1497484800","344.68"
"6/16/2017","1497571200","353.61"
"6/17/2017","1497657600","368.10"
"6/18/2017","1497744000","351.53"
"6/19/2017","1497830400","358.20"
"6/20/2017","1497916800","350.53"
"6/21/2017","1498003200","325.30"
"6/22/2017","1498089600","320.97"
"6/23/2017","1498176000","326.85"
"6/24/2017","1498262400","304.54"
"6/25/2017","1498348800","279.36"
"6/26/2017","1498435200","253.68"
"6/27/2017","1498521600","286.14"
"6/28/2017","1498608000","315.86"
"6/29/2017","1498694400","292.90"
"6/30/2017","1498780800","280.68"
"7/1/2017","1498867200","261.00"
"7/2/2017","1498953600","283.99"
"7/3/2017","1499040000","276.41"
"7/4/2017","1499126400","269.05"
"7/5/2017","1499212800","266.00"
"7/6/2017","1499299200","265.88"
"7/7/2017","1499385600","240.94"
"7/8/2017","1499472000","245.67"
"7/9/2017","1499558400","237.72"
"7/10/2017","1499644800","205.76"
"7/11/2017","1499731200","190.55"
"7/12/2017","1499817600","224.15"
"7/13/2017","1499904000","205.41"
"7/14/2017","1499990400","197.14"
"7/15/2017","1500076800","169.10"
"7/16/2017","1500163200","155.42"
"7/17/2017","1500249600","189.97"
"7/18/2017","1500336000","227.09"
"7/19/2017","1500422400","194.41"
"7/20/2017","1500508800","226.33"
"7/21/2017","1500595200","216.33"
"7/22/2017","1500681600","230.47"
"7/23/2017","1500768000","228.32"
"7/24/2017","1500854400","225.48"
"7/25/2017","1500940800","203.59"
"7/26/2017","1501027200","202.88"
"7/27/2017","1501113600","202.93"
"7/28/2017","1501200000","191.21"
"7/29/2017","1501286400","206.14"
"7/30/2017","1501372800","196.78"
"7/31/2017","1501459200","201.33"
"8/1/2017","1501545600","225.90"
"8/2/2017","1501632000","218.12"
"8/3/2017","1501718400","224.39"
"8/4/2017","1501804800","220.60"
"8/5/2017","1501891200","253.09"
"8/6/2017","1501977600","264.56"
"8/7/2017","1502064000","269.94"
"8/8/2017","1502150400","296.51"
"8/9/2017","1502236800","295.28"
"8/10/2017","1502323200","298.28"
"8/11/2017","1502409600","309.32"
"8/12/2017","1502496000","308.02"
"8/13/2017","1502582400","296.62"
"8/14/2017","1502668800","299.16"
"8/15/2017","1502755200","286.52"
"8/16/2017","1502841600","301.38"
"8/17/2017","1502928000","300.30"
"8/18/2017","1503014400","292.62"
"8/19/2017","1503100800","293.02"
"8/20/2017","1503187200","298.20"
"8/21/2017","1503273600","321.85"
"8/22/2017","1503360000","313.37"
"8/23/2017","1503446400","317.40"
"8/24/2017","1503532800","325.28"
"8/25/2017","1503619200","330.06"
"8/26/2017","1503705600","332.86"
"8/27/2017","1503792000","347.88"
"8/28/2017","1503878400","347.66"
"8/29/2017","1503964800","372.35"
"8/30/2017","1504051200","383.86"
"8/31/2017","1504137600","388.33"
"9/1/2017","1504224000","391.42"
"9/2/2017","1504310400","351.03"
"9/3/2017","1504396800","352.45"
"9/4/2017","1504483200","303.70"
"9/5/2017","1504569600","317.94"
"9/6/2017","1504656000","338.92"
"9/7/2017","1504742400","335.37"
"9/8/2017","1504828800","306.72"
"9/9/2017","1504915200","303.79"
"9/10/2017","1505001600","299.21"
"9/11/2017","1505088000","297.95"
"9/12/2017","1505174400","294.10"
"9/13/2017","1505260800","275.84"
"9/14/2017","1505347200","223.14"
"9/15/2017","1505433600","259.57"
"9/16/2017","1505520000","254.49"
"9/17/2017","1505606400","258.40"
"9/18/2017","1505692800","297.53"
"9/19/2017","1505779200","283.00"
"9/20/2017","1505865600","283.56"
"9/21/2017","1505952000","257.77"
"9/22/2017","1506038400","262.94"
"9/23/2017","1506124800","286.14"
"9/24/2017","1506211200","282.60"
"9/25/2017","1506297600","294.89"
"9/26/2017","1506384000","288.64"
"9/27/2017","1506470400","309.97"
"9/28/2017","1506556800","302.77"
"9/29/2017","1506643200","292.58"
"9/30/2017","1506729600","302.77"
"10/1/2017","1506816000","303.95"
"10/2/2017","1506902400","296.81"
"10/3/2017","1506988800","291.81"
"10/4/2017","1507075200","291.68"
"10/5/2017","1507161600","294.99"
"10/6/2017","1507248000","308.33"
"10/7/2017","1507334400","311.26"
"10/8/2017","1507420800","309.49"
"10/9/2017","1507507200","296.95"
"10/10/2017","1507593600","298.46"
"10/11/2017","1507680000","302.86"
"10/12/2017","1507766400","302.89"
"10/13/2017","1507852800","336.83"
"10/14/2017","1507939200","338.81"
"10/15/2017","1508025600","336.58"
"10/16/2017","1508112000","334.23"
"10/17/2017","1508198400","316.14"
"10/18/2017","1508284800","313.54"
"10/19/2017","1508371200","307.41"
"10/20/2017","1508457600","303.08"
"10/21/2017","1508544000","299.55"
"10/22/2017","1508630400","294.03"
"10/23/2017","1508716800","285.27"
"10/24/2017","1508803200","296.50"
"10/25/2017","1508889600","296.35"
"10/26/2017","1508976000","295.54"
"10/27/2017","1509062400","296.36"
"10/28/2017","1509148800","293.35"
"10/29/2017","1509235200","304.04"
"10/30/2017","1509321600","306.80"
"10/31/2017","1509408000","303.64"
"11/1/2017","1509494400","289.42"
"11/2/2017","1509580800","284.92"
"11/3/2017","1509667200","304.51"
"11/4/2017","1509753600","300.04"
"11/5/2017","1509840000","296.23"
"11/6/2017","1509926400","296.82"
"11/7/2017","1510012800","291.84"
"11/8/2017","1510099200","307.35"
"11/9/2017","1510185600","319.66"
"11/10/2017","1510272000","296.86"
"11/11/2017","1510358400","314.23"
"11/12/2017","1510444800","306.02"
"11/13/2017","1510531200","314.60"
"11/14/2017","1510617600","334.72"
"11/15/2017","1510704000","331.20"
"11/16/2017","1510790400","330.32"
"11/17/2017","1510876800","331.72"
"11/18/2017","1510963200","346.65"
"11/19/2017","1511049600","354.60"
"11/20/2017","1511136000","367.71"
"11/21/2017","1511222400","360.52"
"11/22/2017","1511308800","380.84"
"11/23/2017","1511395200","406.57"
"11/24/2017","1511481600","470.43"
"11/25/2017","1511568000","464.61"
"11/26/2017","1511654400","470.54"
"11/27/2017","1511740800","475.24"
"11/28/2017","1511827200","466.27"
"11/29/2017","1511913600","427.42"
"11/30/2017","1512000000","434.85"
"12/1/2017","1512086400","461.58"
"12/2/2017","1512172800","457.96"
"12/3/2017","1512259200","462.81"
"12/4/2017","1512345600","466.93"
"12/5/2017","1512432000","453.96"
"12/6/2017","1512518400","422.48"
"12/7/2017","1512604800","421.15"
"12/8/2017","1512691200","451.74"
"12/9/2017","1512777600","472.86"
"12/10/2017","1512864000","436.49"
"12/11/2017","1512950400","513.29"
"12/12/2017","1513036800","656.52"
"12/13/2017","1513123200","699.09"
"12/14/2017","1513209600","693.58"
"12/15/2017","1513296000","684.27"
"12/16/2017","1513382400","692.83"
"12/17/2017","1513468800","717.71"
"12/18/2017","1513555200","785.99"
"12/19/2017","1513641600","812.50"
"12/20/2017","1513728000","799.17"
"12/21/2017","1513814400","789.39"
"12/22/2017","1513900800","657.83"
"12/23/2017","1513987200","700.44"
"12/24/2017","1514073600","675.91"
"12/25/2017","1514160000","723.14"
"12/26/2017","1514246400","753.40"
"12/27/2017","1514332800","739.94"
"12/28/2017","1514419200","716.69"
"12/29/2017","1514505600","739.60"
"12/30/2017","1514592000","692.99"
"12/31/2017","1514678400","741.13"
"1/1/2018","1514764800","756.20"
"1/2/2018","1514851200","861.97"
"1/3/2018","1514937600","941.10"
"1/4/2018","1515024000","944.83"
"1/5/2018","1515110400","967.13"
"1/6/2018","1515196800","1006.41"
"1/7/2018","1515283200","1117.75"
"1/8/2018","1515369600","1136.11"
"1/9/2018","1515456000","1289.24"
"1/10/2018","1515542400","1248.99"
"1/11/2018","1515628800","1139.32"
"1/12/2018","1515715200","1261.03"
"1/13/2018","1515801600","1385.02"
"1/14/2018","1515888000","1359.48"
"1/15/2018","1515974400","1278.69"
"1/16/2018","1516060800","1050.26"
"1/17/2018","1516147200","1024.69"
"1/18/2018","1516233600","1012.97"
"1/19/2018","1516320000","1037.36"
"1/20/2018","1516406400","1150.50"
"1/21/2018","1516492800","1049.09"
"1/22/2018","1516579200","999.64"
"1/23/2018","1516665600","984.47"
"1/24/2018","1516752000","1061.78"
"1/25/2018","1516838400","1046.37"
"1/26/2018","1516924800","1048.58"
"1/27/2018","1517011200","1109.08"
"1/28/2018","1517097600","1231.58"
"1/29/2018","1517184000","1169.96"
"1/30/2018","1517270400","1063.75"
"1/31/2018","1517356800","1111.31"
"2/1/2018","1517443200","1026.19"
"2/2/2018","1517529600","917.47"
"2/3/2018","1517616000","970.87"
"2/4/2018","1517702400","827.59"
"2/5/2018","1517788800","695.08"
"2/6/2018","1517875200","785.01"
"2/7/2018","1517961600","751.81"
"2/8/2018","1518048000","813.55"
"2/9/2018","1518134400","877.88"
"2/10/2018","1518220800","850.75"
"2/11/2018","1518307200","811.24"
"2/12/2018","1518393600","865.27"
"2/13/2018","1518480000","840.98"
"2/14/2018","1518566400","920.11"
"2/15/2018","1518652800","927.95"
"2/16/2018","1518739200","938.02"
"2/17/2018","1518825600","974.77"
"2/18/2018","1518912000","913.90"
"2/19/2018","1518998400","939.79"
"2/20/2018","1519084800","885.52"
"2/21/2018","1519171200","840.10"
"2/22/2018","1519257600","804.63"
"2/23/2018","1519344000","854.70"
"2/24/2018","1519430400","833.49"
"2/25/2018","1519516800","840.28"
"2/26/2018","1519603200","867.62"
"2/27/2018","1519689600","871.58"
"2/28/2018","1519776000","851.50"
"3/1/2018","1519862400","869.87"
"3/2/2018","1519948800","855.60"
"3/3/2018","1520035200","855.65"
"3/4/2018","1520121600","864.83"
"3/5/2018","1520208000","849.42"
"3/6/2018","1520294400","815.69"
"3/7/2018","1520380800","751.13"
"3/8/2018","1520467200","698.83"
"3/9/2018","1520553600","726.92"
"3/10/2018","1520640000","682.30"
"3/11/2018","1520726400","720.36"
"3/12/2018","1520812800","697.02"
"3/13/2018","1520899200","689.96"
"3/14/2018","1520985600","613.15"
"3/15/2018","1521072000","610.56"
"3/16/2018","1521158400","600.53"
"3/17/2018","1521244800","549.79"
"3/18/2018","1521331200","537.38"
"3/19/2018","1521417600","555.55"
"3/20/2018","1521504000","557.57"
"3/21/2018","1521590400","559.91"
"3/22/2018","1521676800","539.89"
"3/23/2018","1521763200","543.83"
"3/24/2018","1521849600","520.16"
"3/25/2018","1521936000","523.01"
"3/26/2018","1522022400","486.25"
"3/27/2018","1522108800","448.78"
"3/28/2018","1522195200","445.93"
"3/29/2018","1522281600","383.90"
"3/30/2018","1522368000","393.82"
"3/31/2018","1522454400","394.07"
"4/1/2018","1522540800","378.85"
"4/2/2018","1522627200","384.68"
"4/3/2018","1522713600","415.93"
"4/4/2018","1522800000","378.65"
"4/5/2018","1522886400","381.36"
"4/6/2018","1522972800","370.35"
"4/7/2018","1523059200","384.98"
"4/8/2018","1523145600","400.72"
"4/9/2018","1523232000","399.02"
"4/10/2018","1523318400","415.65"
"4/11/2018","1523404800","430.42"
"4/12/2018","1523491200","493.95"
"4/13/2018","1523577600","494.96"
"4/14/2018","1523664000","502.79"
"4/15/2018","1523750400","534.15"
"4/16/2018","1523836800","511.67"
"4/17/2018","1523923200","503.03"
"4/18/2018","1524009600","525.78"
"4/19/2018","1524096000","567.25"
"4/20/2018","1524182400","617.16"
"4/21/2018","1524268800","605.17"
"4/22/2018","1524355200","621.33"
"4/23/2018","1524441600","644.13"
"4/24/2018","1524528000","703.35"
"4/25/2018","1524614400","617.73"
"4/26/2018","1524700800","661.45"
"4/27/2018","1524787200","643.33"
"4/28/2018","1524873600","683.02"
"4/29/2018","1524960000","689.31"
"4/30/2018","1525046400","670.04"
"5/1/2018","1525132800","670.81"
"5/2/2018","1525219200","686.74"
"5/3/2018","1525305600","777.62"
"5/4/2018","1525392000","784.21"
"5/5/2018","1525478400","816.58"
"5/6/2018","1525564800","790.39"
"5/7/2018","1525651200","752.40"
"5/8/2018","1525737600","747.79"
"5/9/2018","1525824000","751.27"
"5/10/2018","1525910400","723.61"
"5/11/2018","1525996800","677.80"
"5/12/2018","1526083200","683.64"
"5/13/2018","1526169600","729.34"
"5/14/2018","1526256000","727.41"
"5/15/2018","1526342400","705.64"
"5/16/2018","1526428800","706.72"
"5/17/2018","1526515200","668.38"
"5/18/2018","1526601600","693.57"
"5/19/2018","1526688000","696.05"
"5/20/2018","1526774400","715.15"
"5/21/2018","1526860800","696.73"
"5/22/2018","1526947200","640.84"
"5/23/2018","1527033600","577.01"
"5/24/2018","1527120000","602.59"
"5/25/2018","1527206400","584.77"
"5/26/2018","1527292800","585.76"
"5/27/2018","1527379200","569.64"
"5/28/2018","1527465600","512.03"
"5/29/2018","1527552000","566.59"
"5/30/2018","1527638400","557.12"
"5/31/2018","1527724800","577.23"
"6/1/2018","1527811200","579.01"
"6/2/2018","1527897600","590.53"
"6/3/2018","1527984000","619.04"
"6/4/2018","1528070400","591.31"
"6/5/2018","1528156800","608.23"
"6/6/2018","1528243200","606.30"
"6/7/2018","1528329600","604.44"
"6/8/2018","1528416000","599.55"
"6/9/2018","1528502400","593.38"
"6/10/2018","1528588800","524.74"
"6/11/2018","1528675200","531.15"
"6/12/2018","1528761600","494.53"
"6/13/2018","1528848000","476.30"
"6/14/2018","1528934400","519.83"
"6/15/2018","1529020800","487.51"
"6/16/2018","1529107200","497.22"
"6/17/2018","1529193600","496.74"
"6/18/2018","1529280000","517.63"
"6/19/2018","1529366400","538.45"
"6/20/2018","1529452800","536.16"
"6/21/2018","1529539200","525.77"
"6/22/2018","1529625600","462.16"
"6/23/2018","1529712000","474.18"
"6/24/2018","1529798400","455.25"
"6/25/2018","1529884800","458.82"
"6/26/2018","1529971200","429.58"
"6/27/2018","1530057600","441.75"
"6/28/2018","1530144000","420.72"
"6/29/2018","1530230400","435.25"
"6/30/2018","1530316800","453.42"
"7/1/2018","1530403200","451.95"
"7/2/2018","1530489600","476.58"
"7/3/2018","1530576000","461.95"
"7/4/2018","1530662400","467.19"
"7/5/2018","1530748800","467.55"
"7/6/2018","1530835200","469.93"
"7/7/2018","1530921600","485.81"
"7/8/2018","1531008000","486.19"
"7/9/2018","1531094400","471.48"
"7/10/2018","1531180800","432.69"
"7/11/2018","1531267200","445.59"
"7/12/2018","1531353600","430.91"
"7/13/2018","1531440000","432.46"
"7/14/2018","1531526400","433.74"
"7/15/2018","1531612800","449.62"
"7/16/2018","1531699200","478.75"
"7/17/2018","1531785600","499.06"
"7/18/2018","1531872000","479.02"
"7/19/2018","1531958400","468.65"
"7/20/2018","1532044800","448.84"
"7/21/2018","1532131200","461.04"
"7/22/2018","1532217600","457.65"
"7/23/2018","1532304000","449.63"
"7/24/2018","1532390400","479.47"
"7/25/2018","1532476800","471.28"
"7/26/2018","1532563200","462.03"
"7/27/2018","1532649600","469.69"
"7/28/2018","1532736000","468.55"
"7/29/2018","1532822400","466.20"
"7/30/2018","1532908800","456.56"
"7/31/2018","1532995200","431.99"
"8/1/2018","1533081600","419.87"
"8/2/2018","1533168000","410.83"
"8/3/2018","1533254400","417.62"
"8/4/2018","1533340800","406.91"
"8/5/2018","1533427200","408.81"
"8/6/2018","1533513600","404.95"
"8/7/2018","1533600000","377.94"
"8/8/2018","1533686400","355.57"
"8/9/2018","1533772800","363.51"
"8/10/2018","1533859200","331.57"
"8/11/2018","1533945600","318.01"
"8/12/2018","1534032000","318.20"
"8/13/2018","1534118400","284.03"
"8/14/2018","1534204800","278.31"
"8/15/2018","1534291200","281.24"
"8/16/2018","1534377600","286.80"
"8/17/2018","1534464000","317.57"
"8/18/2018","1534550400","294.85"
"8/19/2018","1534636800","299.62"
"8/20/2018","1534723200","270.81"
"8/21/2018","1534809600","281.13"
"8/22/2018","1534896000","270.37"
"8/23/2018","1534982400","275.83"
"8/24/2018","1535068800","281.37"
"8/25/2018","1535155200","277.56"
"8/26/2018","1535241600","274.30"
"8/27/2018","1535328000","288.02"
"8/28/2018","1535414400","295.55"
"8/29/2018","1535500800","288.67"
"8/30/2018","1535587200","284.15"
"8/31/2018","1535673600","281.66"
"9/1/2018","1535760000","295.36"
"9/2/2018","1535846400","295.02"
"9/3/2018","1535932800","288.97"
"9/4/2018","1536019200","285.23"
"9/5/2018","1536105600","228.27"
"9/6/2018","1536192000","229.52"
"9/7/2018","1536278400","215.14"
"9/8/2018","1536364800","196.77"
"9/9/2018","1536451200","195.99"
"9/10/2018","1536537600","197.14"
"9/11/2018","1536624000","185.15"
"9/12/2018","1536710400","183.03"
"9/13/2018","1536796800","211.27"
"9/14/2018","1536883200","208.87"
"9/15/2018","1536969600","221.63"
"9/16/2018","1537056000","220.12"
"9/17/2018","1537142400","196.04"
"9/18/2018","1537228800","208.39"
"9/19/2018","1537315200","209.78"
"9/20/2018","1537401600","224.76"
"9/21/2018","1537488000","247.69"
"9/22/2018","1537574400","240.78"
"9/23/2018","1537660800","244.55"
"9/24/2018","1537747200","227.92"
"9/25/2018","1537833600","219.20"
"9/26/2018","1537920000","214.21"
"9/27/2018","1538006400","229.09"
"9/28/2018","1538092800","221.56"
"9/29/2018","1538179200","231.32"
"9/30/2018","1538265600","232.60"
"10/1/2018","1538352000","230.89"
"10/2/2018","1538438400","225.41"
"10/3/2018","1538524800","219.97"
"10/4/2018","1538611200","221.76"
"10/5/2018","1538697600","227.90"
"10/6/2018","1538784000","224.62"
"10/7/2018","1538870400","225.65"
"10/8/2018","1538956800","229.33"
"10/9/2018","1539043200","227.49"
"10/10/2018","1539129600","225.26"
"10/11/2018","1539216000","189.83"
"10/12/2018","1539302400","195.97"
"10/13/2018","1539388800","199.45"
"10/14/2018","1539475200","194.99"
"10/15/2018","1539561600","210.80"
"10/16/2018","1539648000","210.22"
"10/17/2018","1539734400","207.60"
"10/18/2018","1539820800","202.49"
"10/19/2018","1539907200","202.86"
"10/20/2018","1539993600","205.08"
"10/21/2018","1540080000","204.77"
"10/22/2018","1540166400","203.60"
"10/23/2018","1540252800","203.70"
"10/24/2018","1540339200","202.92"
"10/25/2018","1540425600","201.23"
"10/26/2018","1540512000","203.37"
"10/27/2018","1540598400","202.79"
"10/28/2018","1540684800","203.72"
"10/29/2018","1540771200","195.67"
"10/30/2018","1540857600","196.19"
"10/31/2018","1540944000","197.85"
"11/1/2018","1541030400","198.73"
"11/2/2018","1541116800","201.02"
"11/3/2018","1541203200","199.47"
"11/4/2018","1541289600","211.30"
"11/5/2018","1541376000","209.70"
"11/6/2018","1541462400","219.56"
"11/7/2018","1541548800","217.99"
"11/8/2018","1541635200","211.29"
"11/9/2018","1541721600","209.39"
"11/10/2018","1541808000","211.90"
"11/11/2018","1541894400","211.70"
"11/12/2018","1541980800","210.81"
"11/13/2018","1542067200","206.42"
"11/14/2018","1542153600","182.72"
"11/15/2018","1542240000","181.53"
"11/16/2018","1542326400","174.84"
"11/17/2018","1542412800","174.22"
"11/18/2018","1542499200","177.53"
"11/19/2018","1542585600","148.22"
"11/20/2018","1542672000","130.74"
"11/21/2018","1542758400","136.50"
"11/22/2018","1542844800","124.83"
"11/23/2018","1542931200","123.37"
"11/24/2018","1543017600","112.75"
"11/25/2018","1543104000","116.75"
"11/26/2018","1543190400","108.87"
"11/27/2018","1543276800","110.19"
"11/28/2018","1543363200","122.88"
"11/29/2018","1543449600","117.48"
"11/30/2018","1543536000","112.87"
"12/1/2018","1543622400","118.50"
"12/2/2018","1543708800","115.96"
"12/3/2018","1543795200","108.23"
"12/4/2018","1543881600","109.82"
"12/5/2018","1543968000","101.57"
"12/6/2018","1544054400","90.43"
"12/7/2018","1544140800","93.61"
"12/8/2018","1544227200","91.44"
"12/9/2018","1544313600","94.42"
"12/10/2018","1544400000","90.70"
"12/11/2018","1544486400","88.05"
"12/12/2018","1544572800","90.52"
"12/13/2018","1544659200","86.39"
"12/14/2018","1544745600","83.90"
"12/15/2018","1544832000","84.27"
"12/16/2018","1544918400","85.39"
"12/17/2018","1545004800","95.44"
"12/18/2018","1545091200","102.44"
"12/19/2018","1545177600","100.63"
"12/20/2018","1545264000","116.43"
"12/21/2018","1545350400","109.44"
"12/22/2018","1545436800","118.36"
"12/23/2018","1545523200","131.56"
"12/24/2018","1545609600","140.87"
"12/25/2018","1545696000","130.99"
"12/26/2018","1545782400","132.61"
"12/27/2018","1545868800","116.72"
"12/28/2018","1545955200","139.73"
"12/29/2018","1546041600","137.30"
"12/30/2018","1546128000","141.33"
"12/31/2018","1546214400","133.49"
"1/1/2019","1546300800","142.66"
"1/2/2019","1546387200","156.57"
"1/3/2019","1546473600","149.44"
"1/4/2019","1546560000","156.04"
"1/5/2019","1546646400","156.23"
"1/6/2019","1546732800","158.61"
"1/7/2019","1546819200","152.09"
"1/8/2019","1546905600","151.10"
"1/9/2019","1546992000","151.17"
"1/10/2019","1547078400","127.96"
"1/11/2019","1547164800","127.16"
"1/12/2019","1547251200","125.83"
"1/13/2019","1547337600","116.56"
"1/14/2019","1547424000","129.74"
"1/15/2019","1547510400","121.22"
"1/16/2019","1547596800","123.12"
"1/17/2019","1547683200","123.72"
"1/18/2019","1547769600","120.57"
"1/19/2019","1547856000","124.85"
"1/20/2019","1547942400","118.41"
"1/21/2019","1548028800","116.72"
"1/22/2019","1548115200","119.12"
"1/23/2019","1548201600","117.57"
"1/24/2019","1548288000","117.70"
"1/25/2019","1548374400","115.92"
"1/26/2019","1548460800","116.33"
"1/27/2019","1548547200","112.27"
"1/28/2019","1548633600","106.36"
"1/29/2019","1548720000","104.75"
"1/30/2019","1548806400","109.04"
"1/31/2019","1548892800","106.89"
"2/1/2019","1548979200","107.03"
"2/2/2019","1549065600","111.00"
"2/3/2019","1549152000","107.21"
"2/4/2019","1549238400","106.90"
"2/5/2019","1549324800","106.93"
"2/6/2019","1549411200","104.50"
"2/7/2019","1549497600","104.30"
"2/8/2019","1549584000","119.49"
"2/9/2019","1549670400","119.46"
"2/10/2019","1549756800","125.58"
"2/11/2019","1549843200","120.76"
"2/12/2019","1549929600","122.63"
"2/13/2019","1550016000","122.31"
"2/14/2019","1550102400","120.85"
"2/15/2019","1550188800","122.02"
"2/16/2019","1550275200","123.26"
"2/17/2019","1550361600","134.28"
"2/18/2019","1550448000","146.53"
"2/19/2019","1550534400","144.40"
"2/20/2019","1550620800","149.23"
"2/21/2019","1550707200","146.36"
"2/22/2019","1550793600","149.04"
"2/23/2019","1550880000","159.48"
"2/24/2019","1550966400","133.42"
"2/25/2019","1551052800","139.02"
"2/26/2019","1551139200","137.12"
"2/27/2019","1551225600","135.94"
"2/28/2019","1551312000","136.29"
"3/1/2019","1551398400","136.15"
"3/2/2019","1551484800","133.81"
"3/3/2019","1551571200","131.21"
"3/4/2019","1551657600","126.43"
"3/5/2019","1551744000","137.93"
"3/6/2019","1551830400","138.49"
"3/7/2019","1551916800","137.65"
"3/8/2019","1552003200","134.42"
"3/9/2019","1552089600","138.24"
"3/10/2019","1552176000","136.36"
"3/11/2019","1552262400","133.54"
"3/12/2019","1552348800","134.37"
"3/13/2019","1552435200","132.93"
"3/14/2019","1552521600","132.89"
"3/15/2019","1552608000","137.63"
"3/16/2019","1552694400","141.68"
"3/17/2019","1552780800","139.74"
"3/18/2019","1552867200","138.50"
"3/19/2019","1552953600","139.46"
"3/20/2019","1553040000","140.22"
"3/21/2019","1553126400","135.61"
"3/22/2019","1553212800","136.76"
"3/23/2019","1553299200","137.74"
"3/24/2019","1553385600","136.21"
"3/25/2019","1553472000","133.96"
"3/26/2019","1553558400","134.29"
"3/27/2019","1553644800","140.23"
"3/28/2019","1553731200","138.39"
"3/29/2019","1553817600","144.41"
"3/30/2019","1553904000","143.29"
"3/31/2019","1553990400","142.40"
"4/1/2019","1554076800","141.85"
"4/2/2019","1554163200","164.93"
"4/3/2019","1554249600","161.18"
"4/4/2019","1554336000","158.07"
"4/5/2019","1554422400","166.39"
"4/6/2019","1554508800","166.28"
"4/7/2019","1554595200","175.57"
"4/8/2019","1554681600","181.06"
"4/9/2019","1554768000","176.30"
"4/10/2019","1554854400","177.39"
"4/11/2019","1554940800","165.24"
"4/12/2019","1555027200","164.56"
"4/13/2019","1555113600","164.53"
"4/14/2019","1555200000","168.68"
"4/15/2019","1555286400","160.30"
"4/16/2019","1555372800","166.90"
"4/17/2019","1555459200","167.02"
"4/18/2019","1555545600","174.60"
"4/19/2019","1555632000","174.13"
"4/20/2019","1555718400","173.96"
"4/21/2019","1555804800","170.30"
"4/22/2019","1555891200","171.90"
"4/23/2019","1555977600","170.66"
"4/24/2019","1556064000","166.05"
"4/25/2019","1556150400","152.99"
"4/26/2019","1556236800","156.45"
"4/27/2019","1556323200","158.36"
"4/28/2019","1556409600","158.05"
"4/29/2019","1556496000","156.69"
"4/30/2019","1556582400","164.39"
"5/1/2019","1556668800","161.42"
"5/2/2019","1556755200","161.29"
"5/3/2019","1556841600","168.24"
"5/4/2019","1556928000","163.61"
"5/5/2019","1557014400","163.94"
"5/6/2019","1557100800","173.70"
"5/7/2019","1557187200","168.59"
"5/8/2019","1557273600","171.42"
"5/9/2019","1557360000","170.86"
"5/10/2019","1557446400","172.50"
"5/11/2019","1557532800","192.44"
"5/12/2019","1557619200","188.14"
"5/13/2019","1557705600","195.83"
"5/14/2019","1557792000","217.16"
"5/15/2019","1557878400","248.64"
"5/16/2019","1557964800","264.47"
"5/17/2019","1558051200","244.84"
"5/18/2019","1558137600","233.96"
"5/19/2019","1558224000","260.90"
"5/20/2019","1558310400","252.10"
"5/21/2019","1558396800","254.94"
"5/22/2019","1558483200","243.46"
"5/23/2019","1558569600","245.60"
"5/24/2019","1558656000","249.61"
"5/25/2019","1558742400","251.49"
"5/26/2019","1558828800","268.26"
"5/27/2019","1558915200","271.83"
"5/28/2019","1559001600","271.45"
"5/29/2019","1559088000","269.60"
"5/30/2019","1559174400","254.45"
"5/31/2019","1559260800","267.42"
"6/1/2019","1559347200","264.71"
"6/2/2019","1559433600","269.31"
"6/3/2019","1559520000","249.61"
"6/4/2019","1559606400","241.10"
"6/5/2019","1559692800","246.16"
"6/6/2019","1559779200","249.43"
"6/7/2019","1559865600","249.54"
"6/8/2019","1559952000","244.40"
"6/9/2019","1560038400","231.43"
"6/10/2019","1560124800","247.96"
"6/11/2019","1560211200","245.16"
"6/12/2019","1560297600","263.05"
"6/13/2019","1560384000","255.09"
"6/14/2019","1560470400","263.76"
"6/15/2019","1560556800","269.22"
"6/16/2019","1560643200","268.53"
"6/17/2019","1560729600","273.92"
"6/18/2019","1560816000","264.51"
"6/19/2019","1560902400","269.01"
"6/20/2019","1560988800","272.21"
"6/21/2019","1561075200","296.03"
"6/22/2019","1561161600","309.41"
"6/23/2019","1561248000","307.37"
"6/24/2019","1561334400","311.22"
"6/25/2019","1561420800","316.53"
"6/26/2019","1561507200","333.76"
"6/27/2019","1561593600","294.07"
"6/28/2019","1561680000","309.37"
"6/29/2019","1561766400","317.32"
"6/30/2019","1561852800","290.15"
"7/1/2019","1561939200","294.17"
"7/2/2019","1562025600","291.61"
"7/3/2019","1562112000","302.17"
"7/4/2019","1562198400","283.10"
"7/5/2019","1562284800","287.90"
"7/6/2019","1562371200","287.98"
"7/7/2019","1562457600","306.43"
"7/8/2019","1562544000","313.34"
"7/9/2019","1562630400","307.89"
"7/10/2019","1562716800","288.64"
"7/11/2019","1562803200","268.56"
"7/12/2019","1562889600","275.41"
"7/13/2019","1562976000","268.94"
"7/14/2019","1563062400","226.16"
"7/15/2019","1563148800","228.14"
"7/16/2019","1563235200","198.71"
"7/17/2019","1563321600","211.29"
"7/18/2019","1563408000","226.09"
"7/19/2019","1563494400","221.28"
"7/20/2019","1563580800","228.71"
"7/21/2019","1563667200","225.40"
"7/22/2019","1563753600","217.22"
"7/23/2019","1563840000","212.21"
"7/24/2019","1563926400","216.66"
"7/25/2019","1564012800","219.41"
"7/26/2019","1564099200","219.23"
"7/27/2019","1564185600","219.85"
"7/28/2019","1564272000","211.15"
"7/29/2019","1564358400","211.52"
"7/30/2019","1564444800","209.82"
"7/31/2019","1564531200","218.70"
"8/1/2019","1564617600","217.51"
"8/2/2019","1564704000","217.70"
"8/3/2019","1564790400","217.73"
"8/4/2019","1564876800","222.70"
"8/5/2019","1564963200","233.19"
"8/6/2019","1565049600","228.70"
"8/7/2019","1565136000","225.99"
"8/8/2019","1565222400","221.18"
"8/9/2019","1565308800","210.47"
"8/10/2019","1565395200","206.26"
"8/11/2019","1565481600","216.39"
"8/12/2019","1565568000","211.28"
"8/13/2019","1565654400","208.62"
"8/14/2019","1565740800","186.49"
"8/15/2019","1565827200","188.24"
"8/16/2019","1565913600","185.41"
"8/17/2019","1566000000","185.69"
"8/18/2019","1566086400","194.77"
"8/19/2019","1566172800","202.43"
"8/20/2019","1566259200","196.55"
"8/21/2019","1566345600","187.32"
"8/22/2019","1566432000","190.74"
"8/23/2019","1566518400","194.64"
"8/24/2019","1566604800","191.08"
"8/25/2019","1566691200","186.58"
"8/26/2019","1566777600","188.46"
"8/27/2019","1566864000","187.17"
"8/28/2019","1566950400","173.01"
"8/29/2019","1567036800","168.95"
"8/30/2019","1567123200","168.52"
"8/31/2019","1567209600","172.15"
"9/1/2019","1567296000","171.42"
"9/2/2019","1567382400","178.76"
"9/3/2019","1567468800","179.13"
"9/4/2019","1567555200","175.01"
"9/5/2019","1567641600","174.38"
"9/6/2019","1567728000","169.47"
"9/7/2019","1567814400","178.32"
"9/8/2019","1567900800","181.67"
"9/9/2019","1567987200","180.84"
"9/10/2019","1568073600","180.01"
"9/11/2019","1568160000","178.48"
"9/12/2019","1568246400","181.19"
"9/13/2019","1568332800","181.56"
"9/14/2019","1568419200","188.90"
"9/15/2019","1568505600","189.48"
"9/16/2019","1568592000","197.85"
"9/17/2019","1568678400","207.90"
"9/18/2019","1568764800","210.50"
"9/19/2019","1568851200","221.01"
"9/20/2019","1568937600","218.26"
"9/21/2019","1569024000","215.10"
"9/22/2019","1569110400","211.23"
"9/23/2019","1569196800","200.97"
"9/24/2019","1569283200","166.47"
"9/25/2019","1569369600","170.22"
"9/26/2019","1569456000","166.06"
"9/27/2019","1569542400","174.39"
"9/28/2019","1569628800","174.14"
"9/29/2019","1569715200","169.68"
"9/30/2019","1569801600","181.47"
"10/1/2019","1569888000","176.39"
"10/2/2019","1569974400","181.06"
"10/3/2019","1570060800","175.17"
"10/4/2019","1570147200","176.21"
"10/5/2019","1570233600","176.90"
"10/6/2019","1570320000","170.26"
"10/7/2019","1570406400","180.49"
"10/8/2019","1570492800","181.09"
"10/9/2019","1570579200","193.43"
"10/10/2019","1570665600","191.73"
"10/11/2019","1570752000","180.94"
"10/12/2019","1570838400","180.09"
"10/13/2019","1570924800","181.37"
"10/14/2019","1571011200","186.96"
"10/15/2019","1571097600","180.74"
"10/16/2019","1571184000","174.76"
"10/17/2019","1571270400","177.50"
"10/18/2019","1571356800","173.29"
"10/19/2019","1571443200","172.37"
"10/20/2019","1571529600","175.84"
"10/21/2019","1571616000","174.64"
"10/22/2019","1571702400","171.64"
"10/23/2019","1571788800","162.72"
"10/24/2019","1571875200","161.07"
"10/25/2019","1571961600","181.79"
"10/26/2019","1572048000","180.16"
"10/27/2019","1572134400","184.34"
"10/28/2019","1572220800","182.09"
"10/29/2019","1572307200","191.11"
"10/30/2019","1572393600","183.52"
"10/31/2019","1572480000","182.59"
"11/1/2019","1572566400","183.40"
"11/2/2019","1572652800","183.45"
"11/3/2019","1572739200","181.92"
"11/4/2019","1572825600","186.49"
"11/5/2019","1572912000","188.96"
"11/6/2019","1572998400","191.24"
"11/7/2019","1573084800","186.54"
"11/8/2019","1573171200","183.85"
"11/9/2019","1573257600","185.11"
"11/10/2019","1573344000","189.29"
"11/11/2019","1573430400","184.91"
"11/12/2019","1573516800","187.09"
"11/13/2019","1573603200","188.10"
"11/14/2019","1573689600","184.68"
"11/15/2019","1573776000","180.03"
"11/16/2019","1573862400","182.61"
"11/17/2019","1573948800","184.20"
"11/18/2019","1574035200","178.23"
"11/19/2019","1574121600","175.96"
"11/20/2019","1574208000","174.68"
"11/21/2019","1574294400","161.18"
"11/22/2019","1574380800","150.22"
"11/23/2019","1574467200","152.42"
"11/24/2019","1574553600","140.42"
"11/25/2019","1574640000","146.22"
"11/26/2019","1574726400","148.00"
"11/27/2019","1574812800","153.05"
"11/28/2019","1574899200","151.31"
"11/29/2019","1574985600","154.94"
"11/30/2019","1575072000","152.20"
"12/1/2019","1575158400","151.36"
"12/2/2019","1575244800","149.36"
"12/3/2019","1575331200","147.73"
"12/4/2019","1575417600","145.73"
"12/5/2019","1575504000","148.32"
"12/6/2019","1575590400","149.06"
"12/7/2019","1575676800","147.79"
"12/8/2019","1575763200","151.06"
"12/9/2019","1575849600","147.68"
"12/10/2019","1575936000","145.92"
"12/11/2019","1576022400","143.61"
"12/12/2019","1576108800","145.05"
"12/13/2019","1576195200","144.97"
"12/14/2019","1576281600","142.18"
"12/15/2019","1576368000","142.74"
"12/16/2019","1576454400","132.68"
"12/17/2019","1576540800","122.11"
"12/18/2019","1576627200","133.07"
"12/19/2019","1576713600","128.31"
"12/20/2019","1576800000","128.58"
"12/21/2019","1576886400","127.52"
"12/22/2019","1576972800","132.56"
"12/23/2019","1577059200","128.10"
"12/24/2019","1577145600","128.02"
"12/25/2019","1577232000","125.10"
"12/26/2019","1577318400","125.73"
"12/27/2019","1577404800","126.50"
"12/28/2019","1577491200","128.21"
"12/29/2019","1577577600","134.55"
"12/30/2019","1577664000","131.41"
"12/31/2019","1577750400","128.91"
"1/1/2020","1577836800","130.60"
"1/2/2020","1577923200","127.18"
"1/3/2020","1578009600","134.25"
"1/4/2020","1578096000","134.33"
"1/5/2020","1578182400","135.44"
"1/6/2020","1578268800","144.28"
"1/7/2020","1578355200","143.18"
"1/8/2020","1578441600","140.66"
"1/9/2020","1578528000","137.90"
"1/10/2020","1578614400","144.88"
"1/11/2020","1578700800","142.69"
"1/12/2020","1578787200","146.55"
"1/13/2020","1578873600","143.70"
"1/14/2020","1578960000","165.86"
"1/15/2020","1579046400","166.22"
"1/16/2020","1579132800","164.09"
"1/17/2020","1579219200","169.74"
"1/18/2020","1579305600","174.00"
"1/19/2020","1579392000","166.94"
"1/20/2020","1579478400","166.77"
"1/21/2020","1579564800","169.36"
"1/22/2020","1579651200","167.79"
"1/23/2020","1579737600","162.63"
"1/24/2020","1579824000","162.45"
"1/25/2020","1579910400","160.36"
"1/26/2020","1579996800","167.72"
"1/27/2020","1580083200","169.95"
"1/28/2020","1580169600","176.00"
"1/29/2020","1580256000","173.55"
"1/30/2020","1580342400","184.47"
"1/31/2020","1580428800","179.76"
"2/1/2020","1580515200","183.66"
"2/2/2020","1580601600","188.39"
"2/3/2020","1580688000","189.77"
"2/4/2020","1580774400","188.44"
"2/5/2020","1580860800","203.85"
"2/6/2020","1580947200","212.88"
"2/7/2020","1581033600","223.14"
"2/8/2020","1581120000","223.20"
"2/9/2020","1581206400","228.60"
"2/10/2020","1581292800","223.11"
"2/11/2020","1581379200","237.80"
"2/12/2020","1581465600","266.13"
"2/13/2020","1581552000","268.56"
"2/14/2020","1581638400","285.79"
"2/15/2020","1581724800","264.85"
"2/16/2020","1581811200","259.43"
"2/17/2020","1581897600","268.07"
"2/18/2020","1581984000","282.92"
"2/19/2020","1582070400","258.72"
"2/20/2020","1582156800","257.70"
"2/21/2020","1582243200","265.60"
"2/22/2020","1582329600","262.31"
"2/23/2020","1582416000","275.64"
"2/24/2020","1582502400","265.74"
"2/25/2020","1582588800","246.84"
"2/26/2020","1582675200","223.73"
"2/27/2020","1582761600","227.57"
"2/28/2020","1582848000","227.56"
"2/29/2020","1582934400","217.68"
"3/1/2020","1583020800","218.02"
"3/2/2020","1583107200","232.09"
"3/3/2020","1583193600","223.77"
"3/4/2020","1583280000","224.68"
"3/5/2020","1583366400","228.70"
"3/6/2020","1583452800","245.76"
"3/7/2020","1583539200","237.78"
"3/8/2020","1583625600","199.68"
"3/9/2020","1583712000","203.08"
"3/10/2020","1583798400","200.62"
"3/11/2020","1583884800","194.86"
"3/12/2020","1583971200","109.78"
"3/13/2020","1584057600","135.44"
"3/14/2020","1584144000","122.58"
"3/15/2020","1584230400","123.53"
"3/16/2020","1584316800","111.32"
"3/17/2020","1584403200","116.30"
"3/18/2020","1584489600","118.62"
"3/19/2020","1584576000","136.70"
"3/20/2020","1584662400","133.40"
"3/21/2020","1584748800","132.72"
"3/22/2020","1584835200","122.44"
"3/23/2020","1584921600","136.74"
"3/24/2020","1585008000","139.07"
"3/25/2020","1585094400","136.28"
"3/26/2020","1585180800","138.97"
"3/27/2020","1585267200","131.51"
"3/28/2020","1585353600","131.34"
"3/29/2020","1585440000","124.55"
"3/30/2020","1585526400","132.31"
"3/31/2020","1585612800","133.17"
"4/1/2020","1585699200","136.05"
"4/2/2020","1585785600","141.59"
"4/3/2020","1585872000","141.45"
"4/4/2020","1585958400","144.49"
"4/5/2020","1586044800","142.88"
"4/6/2020","1586131200","171.62"
"4/7/2020","1586217600","164.66"
"4/8/2020","1586304000","173.41"
"4/9/2020","1586390400","169.92"
"4/10/2020","1586476800","158.12"
"4/11/2020","1586563200","158.67"
"4/12/2020","1586649600","158.75"
"4/13/2020","1586736000","156.82"
"4/14/2020","1586822400","158.60"
"4/15/2020","1586908800","152.85"
"4/16/2020","1586995200","172.58"
"4/17/2020","1587081600","170.98"
"4/18/2020","1587168000","187.81"
"4/19/2020","1587254400","180.34"
"4/20/2020","1587340800","170.60"
"4/21/2020","1587427200","171.00"
"4/22/2020","1587513600","183.04"
"4/23/2020","1587600000","185.68"
"4/24/2020","1587686400","187.70"
"4/25/2020","1587772800","194.39"
"4/26/2020","1587859200","197.78"
"4/27/2020","1587945600","196.78"
"4/28/2020","1588032000","196.86"
"4/29/2020","1588118400","215.55"
"4/30/2020","1588204800","206.27"
"5/1/2020","1588291200","211.98"
"5/2/2020","1588377600","214.15"
"5/3/2020","1588464000","210.06"
"5/4/2020","1588550400","206.94"
"5/5/2020","1588636800","205.48"
"5/6/2020","1588723200","199.10"
"5/7/2020","1588809600","212.37"
"5/8/2020","1588896000","211.54"
"5/9/2020","1588982400","210.10"
"5/10/2020","1589068800","187.84"
"5/11/2020","1589155200","185.88"
"5/12/2020","1589241600","189.90"
"5/13/2020","1589328000","199.85"
"5/14/2020","1589414400","203.32"
"5/15/2020","1589500800","194.65"
"5/16/2020","1589587200","200.51"
"5/17/2020","1589673600","206.98"
"5/18/2020","1589760000","214.73"
"5/19/2020","1589846400","214.63"
"5/20/2020","1589932800","209.85"
"5/21/2020","1590019200","198.56"
"5/22/2020","1590105600","207.28"
"5/23/2020","1590192000","206.70"
"5/24/2020","1590278400","199.78"
"5/25/2020","1590364800","204.10"
"5/26/2020","1590451200","201.03"
"5/27/2020","1590537600","208.34"
"5/28/2020","1590624000","220.30"
"5/29/2020","1590710400","220.56"
"5/30/2020","1590796800","243.57"
"5/31/2020","1590883200","231.73"
"6/1/2020","1590969600","248.21"
"6/2/2020","1591056000","237.81"
"6/3/2020","1591142400","244.56"
"6/4/2020","1591228800","243.35"
"6/5/2020","1591315200","240.08"
"6/6/2020","1591401600","242.08"
"6/7/2020","1591488000","244.75"
"6/8/2020","1591574400","246.47"
"6/9/2020","1591660800","244.00"
"6/10/2020","1591747200","248.01"
"6/11/2020","1591833600","230.21"
"6/12/2020","1591920000","237.54"
"6/13/2020","1592006400","238.21"
"6/14/2020","1592092800","231.61"
"6/15/2020","1592179200","230.98"
"6/16/2020","1592265600","235.35"
"6/17/2020","1592352000","233.76"
"6/18/2020","1592438400","231.24"
"6/19/2020","1592524800","228.71"
"6/20/2020","1592611200","228.89"
"6/21/2020","1592697600","227.83"
"6/22/2020","1592784000","243.30"
"6/23/2020","1592870400","243.16"
"6/24/2020","1592956800","234.56"
"6/25/2020","1593043200","232.35"
"6/26/2020","1593129600","229.46"
"6/27/2020","1593216000","220.81"
"6/28/2020","1593302400","224.99"
"6/29/2020","1593388800","227.86"
"6/30/2020","1593475200","225.58"
"7/1/2020","1593561600","231.05"
"7/2/2020","1593648000","226.49"
"7/3/2020","1593734400","225.15"
"7/4/2020","1593820800","229.34"
"7/5/2020","1593907200","228.03"
"7/6/2020","1593993600","241.76"
"7/7/2020","1594080000","239.35"
"7/8/2020","1594166400","247.11"
"7/9/2020","1594252800","242.08"
"7/10/2020","1594339200","241.21"
"7/11/2020","1594425600","239.25"
"7/12/2020","1594512000","242.84"
"7/13/2020","1594598400","239.53"
"7/14/2020","1594684800","240.44"
"7/15/2020","1594771200","238.42"
"7/16/2020","1594857600","233.61"
"7/17/2020","1594944000","232.77"
"7/18/2020","1595030400","235.84"
"7/19/2020","1595116800","239.22"
"7/20/2020","1595203200","236.16"
"7/21/2020","1595289600","245.87"
"7/22/2020","1595376000","264.32"
"7/23/2020","1595462400","275.65"
"7/24/2020","1595548800","279.60"
"7/25/2020","1595635200","305.67"
"7/26/2020","1595721600","311.47"
"7/27/2020","1595808000","322.39"
"7/28/2020","1595894400","317.47"
"7/29/2020","1595980800","318.27"
"7/30/2020","1596067200","335.25"
"7/31/2020","1596153600","346.81"
"8/1/2020","1596240000","387.41"
"8/2/2020","1596326400","371.93"
"8/3/2020","1596412800","386.10"
"8/4/2020","1596499200","389.79"
"8/5/2020","1596585600","401.12"
"8/6/2020","1596672000","395.07"
"8/7/2020","1596758400","379.57"
"8/8/2020","1596844800","397.56"
"8/9/2020","1596931200","390.28"
"8/10/2020","1597017600","395.84"
"8/11/2020","1597104000","378.94"
"8/12/2020","1597190400","387.19"
"8/13/2020","1597276800","424.97"
"8/14/2020","1597363200","438.51"
"8/15/2020","1597449600","432.63"
"8/16/2020","1597536000","433.85"
"8/17/2020","1597622400","431.26"
"8/18/2020","1597708800","422.38"
"8/19/2020","1597795200","407.85"
"8/20/2020","1597881600","416.04"
"8/21/2020","1597968000","387.98"
"8/22/2020","1598054400","395.46"
"8/23/2020","1598140800","390.72"
"8/24/2020","1598227200","408.03"
"8/25/2020","1598313600","383.34"
"8/26/2020","1598400000","386.02"
"8/27/2020","1598486400","383.18"
"8/28/2020","1598572800","395.54"
"8/29/2020","1598659200","398.79"
"8/30/2020","1598745600","429.04"
"8/31/2020","1598832000","434.10"
"9/1/2020","1598918400","475.81"
"9/2/2020","1599004800","439.83"
"9/3/2020","1599091200","382.46"
"9/4/2020","1599177600","385.91"
"9/5/2020","1599264000","335.24"
"9/6/2020","1599350400","352.69"
"9/7/2020","1599436800","353.70"
"9/8/2020","1599523200","337.45"
"9/9/2020","1599609600","351.15"
"9/10/2020","1599696000","368.09"
"9/11/2020","1599782400","373.99"
"9/12/2020","1599868800","387.88"
"9/13/2020","1599955200","366.33"
"9/14/2020","1600041600","377.24"
"9/15/2020","1600128000","364.19"
"9/16/2020","1600214400","365.19"
"9/17/2020","1600300800","389.49"
"9/18/2020","1600387200","384.66"
"9/19/2020","1600473600","385.36"
"9/20/2020","1600560000","371.06"
"9/21/2020","1600646400","340.19"
"9/22/2020","1600732800","344.25"
"9/23/2020","1600819200","320.19"
"9/24/2020","1600905600","349.18"
"9/25/2020","1600992000","352.02"
"9/26/2020","1601078400","354.21"
"9/27/2020","1601164800","357.67"
"9/28/2020","1601251200","354.01"
"9/29/2020","1601337600","359.92"
"9/30/2020","1601424000","359.86"
"10/1/2020","1601510400","353.09"
"10/2/2020","1601596800","345.83"
"10/3/2020","1601683200","346.32"
"10/4/2020","1601769600","352.67"
"10/5/2020","1601856000","353.84"
"10/6/2020","1601942400","340.85"
"10/7/2020","1602028800","341.91"
"10/8/2020","1602115200","351.20"
"10/9/2020","1602201600","365.41"
"10/10/2020","1602288000","370.88"
"10/11/2020","1602374400","374.40"
"10/12/2020","1602460800","386.91"
"10/13/2020","1602547200","381.41"
"10/14/2020","1602633600","379.04"
"10/15/2020","1602720000","377.82"
"10/16/2020","1602806400","365.58"
"10/17/2020","1602892800","368.53"
"10/18/2020","1602979200","378.44"


==> figures/vc1.json <==
{
  "@context":       ["https://www.w3.org/2018/credentials/v1",              "https://example.edu/2020/diploma/v1"],
  "type":           ["VerifiableCredential", "BachelorDegree"],
  "id":             "http://campus.example.edu/credentials/3732",
  "issuer":         "did:example:123456789abcdefghi",
  "issuanceDate":   "2020-05-05T19:23:24Z",
  "expirationDate": "2030-05-05T19:23:23Z",
  "credentialSubject": {
    "id":           "did:example:ebfeb1f712ebc6f1c276e12ec21",
    "firstName":    "Jane",
    "familyName":   "Doe",
    "kind":         "Arts",
    "ects":         "180"
  },  
  "proof": { ... }
}
